A Constraint-Tightening Approach to Nonlinear Stochastic Model Predictive Control for Systems under General Disturbances

This paper presents a nonlinear model predictive control strategy for stochastic systems with general (state and input dependent) disturbances subject to chance constraints. Our approach uses an online computed stochastic tube to ensure stability, constraint satisfaction and recursive feasibility in the presence of stochastic uncertainties. The shape of the tube and the constraint backoff is based on an offline computed incremental Lyapunov function.

==> figs/numsim.csv <==
t	x1	x2	sr	sp	u	wr	wu	d1	d2	d3	d4	d5	d6
0.000000000000000000e+00	-1.250000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.764023136423016568e-03	8.686366596155659092e-02	3.746272385699126600e-02	1.502636631644077569e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.827516604615042940e-04	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+00	-1.238931979586946674e+00	2.896075731533751529e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.699598353493624427e-03	1.003324322104133665e-01	4.327155848410218358e-02	1.201026566840083104e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.830915248785588673e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.000000000000000000e+00	-1.163843504597213308e+00	5.300051730960905205e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.646026921718104488e-04	1.187562027401303649e-01	5.121739659856568150e-02	1.840234146736629758e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.151021180774581924e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+00	-1.088863388447901093e+00	7.870756093041808565e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.531525458729916789e-04	1.462377508174367291e-01	6.306968990654555907e-02	6.397651127529316306e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.020321258226939282e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.000000000000000000e+00	-9.419120978311490422e-01	9.285006106047559715e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.321538756301050247e-04	1.598649120407600044e-01	6.894683741365166540e-02	4.277269865916032143e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.834263193867581854e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.000000000000000000e+00	-7.883833922604291944e-01	1.210879556490310094e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.817801233156450730e-03	1.958016910624230111e-01	8.444571849235386896e-02	5.296566156482355320e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.505475501724302723e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.000000000000000000e+00	-5.840601720473068692e-01	1.452407282519380560e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.449306814926599671e-02	2.278267514226238744e-01	9.825754625136942644e-02	-8.973185369084669960e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.886061799817970452e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.000000000000000000e+00	-5.762904016607617308e-01	1.548191421567971515e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.040534800982150496e-02	2.418241700516920445e-01	1.042943790629567574e-01	-9.824662895204604174e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.540319429475021623e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.000000000000000000e+00	-5.943485605872770305e-01	1.681089971688698892e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.865753530961928294e-02	2.615650405408160295e-01	1.128082585043100883e-01	-5.837423174508909324e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.465751968041268116e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.000000000000001776e+00	-5.638955719990504933e-01	1.859915145795817848e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.595638060432757022e-02	2.876488566459216578e-01	1.240577354731837029e-01	1.588323732895750157e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.852881621308331034e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+01	-4.024878790146541041e-01	1.966414515660460438e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.226131454633485746e-02	3.023788327411197630e-01	1.304105069223459312e-01	9.694523949341350699e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.136481135182888957e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+01	-1.357261129372301089e-01	2.100387411356368972e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.629686569036410959e-02	3.218629147687552816e-01	1.388136383696714771e-01	2.474384551101883878e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.394836258188457412e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.200000000000000000e+01	-5.220686416538278252e-04	2.111410502190353533e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.741620997963788942e-02	3.238683386694864441e-01	1.396785411171480862e-01	5.802170052218778157e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.283941925626135794e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.300000000000000178e+01	2.037522058459567131e-01	2.107122690443242519e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.238780426615680885e-02	3.245002521871083734e-01	1.399510739575493545e-01	3.725649516518555332e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.408232675004359238e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.400000000000000000e+01	2.981691517561437799e-01	2.052293084266526346e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.877966457582662979e-02	3.173004575374128167e-01	1.368459330933822771e-01	-4.522190086144297488e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.221428938564656647e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.500000000000000000e+01	3.281684503046056745e-01	1.937910090389193929e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.111395753801686134e-02	3.008159327190640941e-01	1.297364564860188640e-01	1.604344001057841571e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.540025928761994123e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.600000000000000000e+01	5.138756042406725788e-01	1.804055685932139941e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.841919165144367473e-02	2.838869948360367435e-01	1.224353125832886441e-01	-4.904417206034333843e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.776545762827400607e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.700000000000000000e+01	6.948360972132346935e-01	1.669657600509433237e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.031176886229351199e-03	2.680346418165210909e-01	1.155984802083289270e-01	-5.096173388512775793e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.024733230910657503e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.800000000000000355e+01	8.056171205530143764e-01	1.511065280462584370e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.001383717237320728e-04	2.483147301785239569e-01	1.070936399393779132e-01	-7.219859621273721183e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.176017960984536981e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.900000000000000000e+01	9.790590423952600929e-01	1.225679667732608502e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.245162928245314939e-04	2.147837083610408260e-01	9.263231831444139475e-02	-7.829656705057341445e-03	0.000000000000000000e+00	0.000000000000000000e+00	4.474138790416447992e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.000000000000000000e+01	1.118873968225236881e+00	1.038883201725044891e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.707237666914444250e-03	1.964306635514536381e-01	8.471698292045924672e-02	-2.837142072921224403e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.589201766563802520e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.100000000000000000e+01	1.197686508020748608e+00	5.959518194891442189e-01	0.000000000000000000e+00	0.000000000000000000e+00	-8.635587333457898571e-03	1.508984399050694314e-01	6.507976058846395850e-02	9.627871751314069637e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.026334636144254353e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.200000000000000000e+01	1.303281373847181346e+00	1.894631452942814320e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.287691454706028048e-02	1.288488136960266317e-01	5.557015667438520296e-02	3.377025650976114846e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.782624548462478309e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+01	1.295341597526937116e+00	-1.953102560490759254e-01	0.000000000000000000e+00	0.000000000000000000e+00	-7.373279768483030627e-03	1.240934211621788491e-01	5.351924211356086369e-02	4.751645235596260036e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.142707328818770462e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.400000000000000000e+01	1.240294229167631324e+00	-5.536545701586914614e-01	0.000000000000000000e+00	0.000000000000000000e+00	-9.283451102804504782e-04	1.386686318023895581e-01	5.980526614129819812e-02	-2.179108803227358671e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.144934552753632068e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.500000000000000000e+01	1.181903877888412557e+00	-9.061271988441050862e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.707732111698261859e-04	1.687730713911658187e-01	7.278876499204819939e-02	-3.669758519433714838e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.283205709580009332e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.600000000000000355e+01	1.103919425263938603e+00	-1.175186823549665638e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.624777530488922693e-04	1.966817873459174582e-01	8.482528805888252255e-02	1.954887772485710412e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.937200447949832205e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.700000000000000000e+01	9.368536730179781724e-01	-1.496172038472145971e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.425004615035884228e-02	2.323407066190577575e-01	1.002043332670322778e-01	1.291671372983379251e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.934214522105910744e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.800000000000000000e+01	6.059959650737967163e-01	-1.702384269186249632e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.674759337311483423e-02	2.523516990302034912e-01	1.088347113946936257e-01	-3.709125631626907643e-03	0.000000000000000000e+00	0.000000000000000000e+00	4.226872984548322998e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.900000000000000000e+01	4.900099398151501751e-01	-1.810040304609463968e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.339058171870747799e-02	2.656407556383117985e-01	1.145660405127833376e-01	-1.375756756749783871e-01	0.000000000000000000e+00	0.000000000000000000e+00	-8.465375104244411697e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+01	6.254136735022177707e-01	-1.957439860780955776e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.638067131887872036e-02	2.894104514000702677e-01	1.248174792314940273e-01	-2.808335871452963955e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.932433647297707446e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.100000000000000000e+01	5.916559607941480614e-01	-2.134180102777173627e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.896601925060105137e-02	3.143983042588982535e-01	1.355942870148968138e-01	2.043062411838553541e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.899658824594286852e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.200000000000000000e+01	4.147469712525186925e-01	-2.249959928413097110e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.815908327892292673e-02	3.287289437822198956e-01	1.417748319552160907e-01	2.367101139357047704e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.754722497404643783e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.300000000000000000e+01	2.778538876855486395e-01	-2.350590492132035969e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.896663589648468151e-02	3.420462115160852745e-01	1.475183280202362057e-01	3.365709727733465217e-03	0.000000000000000000e+00	0.000000000000000000e+00	1.616443452059168062e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.400000000000000000e+01	1.775872571359787266e-01	-2.360902615582799235e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.882468370571559774e-02	3.427355755380690483e-01	1.478156409983349961e-01	1.581936433063880487e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.061483051329078942e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.500000000000000000e+01	-3.229414009891208859e-01	-2.402305900800948191e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.373731583632513686e-01	3.476267240681593651e-01	1.499251027902699096e-01	-9.013243434714302005e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.758030477945450670e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.600000000000000711e+01	5.508530028544461610e-02	-2.353133142661865573e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.121234366263404225e-02	3.408307543965621855e-01	1.469941235712395322e-01	4.187618135520874973e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.068842241564348927e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.700000000000000000e+01	-9.562981646505899769e-02	-2.354075565355816746e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.833247872277464663e-02	3.404385208194016244e-01	1.468249603429070960e-01	-1.300220664539100401e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.423219738067209195e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.800000000000000000e+01	2.477988594631215791e-01	-2.333670383695448436e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.076549410403925766e-02	3.392791313156109934e-01	1.463249365107597844e-01	3.534086410115681864e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.047108313740523350e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.900000000000000000e+01	4.780539006313680450e-02	-2.357167102208803211e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.268341704520495106e-02	3.413925543803426610e-01	1.472364175516598928e-01	-1.571666251647823101e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.365092639763187676e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.000000000000000000e+01	3.709119383056197483e-02	-2.368936909670958713e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.522563033409941646e-02	3.430857689594703497e-01	1.479666703078227064e-01	-5.764691493428944491e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.091375501650069357e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.100000000000000000e+01	1.329938029324408966e-01	-2.368838610338306783e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.007329250872405824e-02	3.436018247694482275e-01	1.481892358053716052e-01	1.916437445614140381e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.496703870746875220e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.200000000000000000e+01	2.990885867811313159e-02	-2.412134227474140413e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.331265131859393547e-02	3.494548157326542448e-01	1.507135246638351134e-01	-5.062079786657024821e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.165834896526469211e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.300000000000000000e+01	1.002395637627894742e-01	-2.409991473619071289e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.749131879465854189e-02	3.494931179655194065e-01	1.507300465900734687e-01	3.835642267425436180e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.509709784175198022e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.400000000000000000e+01	-6.302375140666602316e-02	-2.419920838484111325e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.127436935611272062e-01	3.502834776393511373e-01	1.510709118473332058e-01	1.090511247654574883e-01	0.000000000000000000e+00	0.000000000000000000e+00	-7.818291739704907872e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.500000000000000000e+01	-2.488418975152617008e-01	-2.397036239183609307e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.178643818791129255e-01	3.467259422729958573e-01	1.495366111974441026e-01	-1.179886930564235936e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.976892790038222270e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.600000000000000000e+01	1.314118523732905608e-01	-2.332400817320382735e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.555726682036609743e-02	3.382009531185315998e-01	1.458599378071166464e-01	1.353348977419651933e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.321866776502646612e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.700000000000000000e+01	-2.527835792328902986e-01	-2.360101842207622092e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.301874544536574252e-01	3.412484200714163696e-01	1.471742590972288656e-01	-1.250434104691291320e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.070415293664183642e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.800000000000000000e+01	-8.126578875002116176e-02	-2.278396802984892666e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.840541333009932112e-02	3.292436082163008870e-01	1.419967973921978377e-01	3.366325429474067293e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.171006273032774186e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.900000000000000000e+01	-2.110747333783089819e-01	-2.252993717691507136e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.524652150966745279e-02	3.253283727954766613e-01	1.403082273579747408e-01	8.457768829528217180e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.354572698286407063e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.000000000000000000e+01	-3.965106033027583354e-01	-2.201409156836360737e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.165439894196220183e-02	3.180672106319697989e-01	1.371766197980004709e-01	4.330046680698715345e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.357183348216601776e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.100000000000000711e+01	-5.585032184959415336e-01	-2.124954810095365687e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.047534365527472922e-02	3.076992866023592899e-01	1.327051221862894648e-01	6.038328301032792368e-03	0.000000000000000000e+00	0.000000000000000000e+00	9.859169440423574959e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.200000000000000711e+01	-6.659413591754300699e-01	-2.053811806852199329e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.140332816010595246e-02	2.981726128531089204e-01	1.285964405644273723e-01	7.074430597007128237e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.959540874090719489e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.300000000000000000e+01	-7.965009371839398833e-01	-1.889522272462763830e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.278903818137133198e-02	2.756772904108145683e-01	1.188946159476465952e-01	1.280050686761961994e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.182199921848890722e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.400000000000000000e+01	-9.884365947376076988e-01	-1.693829508041581278e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.117099632644634119e-02	2.506807906804129349e-01	1.081140789253450807e-01	4.163594299254980667e-03	0.000000000000000000e+00	0.000000000000000000e+00	-7.811736984343362056e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.500000000000000000e+01	-1.166665450209383614e+00	-1.386187037236310982e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.087116365965633678e-03	2.118492720461727374e-01	9.136674914782941248e-02	1.330646689429790808e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.894916152207392179e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.600000000000000000e+01	-1.507588053840376308e+00	-1.158388356957618992e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.603494016508612674e-02	1.945946832422233985e-01	8.392515790858366687e-02	-3.688900123664950320e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.667196115267553985e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.700000000000000000e+01	-1.493968650896175365e+00	-8.605980036437972380e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.220063644994605040e-02	1.587971540521330438e-01	6.848633275694362976e-02	7.137970175126369388e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.012936842719747349e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.800000000000000000e+01	-1.561572195764138860e+00	-5.545772981077865538e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.596795192109512873e-02	1.331187272311888103e-01	5.741169294723609540e-02	-3.828357781391435177e-03	0.000000000000000000e+00	0.000000000000000000e+00	1.306712156930498782e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.900000000000000711e+01	-1.518357636474222616e+00	-2.260155314587297681e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.895363107548983017e-02	1.105963453797786655e-01	4.769819809802595262e-02	1.060331559253063216e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.229397115656342354e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.000000000000000000e+01	-1.483787236042455326e+00	3.642451660902762400e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.344255596271964392e-02	1.062338870451581818e-01	4.581674893146825411e-02	-2.671519223281758337e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.562992492515634269e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.100000000000000000e+01	-1.411509831160505657e+00	3.046885529024796480e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.637852969842505668e-02	1.134677399641929874e-01	4.893657850955476785e-02	1.910925340993475247e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.755275294057024427e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.200000000000000000e+01	-1.321072115082393861e+00	7.502824143128676848e-01	0.000000000000000000e+00	0.000000000000000000e+00	9.876833817429493678e-03	1.520463290974951032e-01	6.557482438019131277e-02	8.023120776157453837e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.872195563179751721e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.300000000000000000e+01	-1.141310462185845198e+00	9.228994364248558346e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.601198795749759129e-04	1.659212814340152720e-01	7.155883970072840494e-02	-4.050361109975338450e-03	0.000000000000000000e+00	0.000000000000000000e+00	-5.983230521513845102e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.400000000000000000e+01	-1.031840309860357463e+00	1.255696317924069216e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.218060661931645819e-03	2.078178040213184974e-01	8.962805009936597456e-02	-3.800777608083358294e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.013991728967976236e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.500000000000000000e+01	-9.377283862739371756e-01	1.567749132425072300e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.452402007690387076e-02	2.500732041277790585e-01	1.078520373201752036e-01	-8.004856677068686310e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.419933678881106276e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.600000000000000000e+01	-8.324925575467794214e-01	1.849357004881998279e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.013868239253192513e-02	2.891602524254585638e-01	1.247095729511013967e-01	3.697180167418486624e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.422257966628127424e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.700000000000000000e+01	-5.916166475249156065e-01	2.024832919203940484e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.741071949345405045e-02	3.122215358213418779e-01	1.346554862634654903e-01	4.520488281857044238e-03	0.000000000000000000e+00	0.000000000000000000e+00	-3.185629812620687645e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.800000000000000000e+01	-4.333504595401420634e-01	2.184250434981488631e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.911765646991798712e-02	3.347941447307715146e-01	1.443906431319319505e-01	-8.374819053761332899e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.477806374004412893e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.900000000000000000e+01	-4.512060311047499384e-01	2.318478447504006112e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.071710582567219072e-02	3.547659989285441573e-01	1.530041416579368263e-01	-1.097903186171429735e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.079676433891387372e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.000000000000000000e+01	-5.792309452345240084e-01	2.475831371633670397e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.201650225024880093e-02	3.787878348069755319e-01	1.633643268767219492e-01	4.624415953043760352e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.103024116444544622e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.100000000000001421e+01	-1.929699535494970863e-01	2.655388425390833085e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.955997496881299369e-02	4.041948975090881579e-01	1.743219316271265029e-01	8.354603811278649150e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.979595641739245626e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.200000000000001421e+01	1.520649807196166603e-01	2.689849617505132962e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.422896102812540031e-01	4.103217281771709968e-01	1.769643292279705626e-01	-1.167978019511630161e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.097818402176822805e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.300000000000000000e+01	-1.926225053109123508e-01	2.658573595816910995e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.730914832688671023e-02	4.046677404948545997e-01	1.745258578276066563e-01	4.401803431292117263e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.506735627844472653e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.400000000000000000e+01	3.130617414599690118e-03	2.696643331555458989e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.265702113422956798e-01	4.106572550987783732e-01	1.771090277577373473e-01	3.383665017985957452e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.424722591500427772e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.500000000000000000e+01	1.044989160207547840e-01	2.689774415483844994e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.294336859091582859e-02	4.100571000903370789e-01	1.768501908851239646e-01	-1.135258703886870973e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.527923335785036904e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.600000000000000000e+01	-1.068300118438960111e-01	2.659512090836994691e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.346298790539188384e-02	4.048801823440058012e-01	1.746174835179727658e-01	-1.345387109435785579e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.515343068120069692e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.700000000000000000e+01	-5.402750895538130371e-02	2.697958838334184151e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.102937449666026720e-01	4.106898495449721187e-01	1.771230900342138370e-01	5.946388954211208333e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.798114676020772740e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.800000000000000000e+01	1.577775023627585038e-01	2.703357254163619938e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.554384211579770692e-01	4.123547890173079877e-01	1.778411444656393670e-01	-6.958239527851599326e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.753661030137347240e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.900000000000000000e+01	-9.206232182175799750e-02	2.655825093998118724e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.500528417981306262e-02	4.043577079742298741e-01	1.743921492026989095e-01	-5.470528455880527274e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.731766660226856575e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.000000000000000000e+01	-1.531717331448838038e-01	2.676780505205686111e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.976575326539858179e-02	4.073890847879026444e-01	1.756995234888238111e-01	1.200851242238530348e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.381228616437390727e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.100000000000000000e+01	2.685526644000261198e-01	2.711481108149119024e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.619178881604050879e-01	4.142931389513467288e-01	1.786771199854000347e-01	5.535893479154471719e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.696658439024277321e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.200000000000000000e+01	3.417779083325204748e-01	2.627601609135751026e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.555956183186797681e-01	4.025076294629701401e-01	1.735942418955221112e-01	-3.705350663071520917e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.458662642796987596e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.300000000000000000e+01	1.712057610689019516e-01	2.476198078947636549e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.364510396888469479e-01	3.788133620032578253e-01	1.633753340129191767e-01	-1.564024301621971258e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.165969135500345200e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.400000000000000000e+01	-2.624747492526446346e-01	2.427397889296765143e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.665387710653447595e-02	3.703844772914629546e-01	1.597401081348222840e-01	-2.267255049860253391e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.026437137263539051e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.500000000000000000e+01	-1.918838431718118687e-01	2.461897348342467762e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.873497683596743735e-02	3.754733066995692425e-01	1.619348314127378174e-01	-4.110720107026789340e-03	0.000000000000000000e+00	0.000000000000000000e+00	-4.828355404658661587e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.600000000000000000e+01	-7.713327753248658269e-02	2.514784608901193597e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.397843805780875526e-02	3.834570316411698987e-01	1.653780658366430234e-01	-2.400533941451311708e-03	0.000000000000000000e+00	0.000000000000000000e+00	7.273484608717701444e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.700000000000001421e+01	-1.567820814063139445e-02	2.529001223752012972e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.126507540717230499e-01	3.857306010409720098e-01	1.663586137176178703e-01	-3.263159854293578438e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.324147461650937441e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.800000000000000000e+01	-7.636518872458514240e-02	2.527650259435846980e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.515452901167252175e-02	3.853677527990975737e-01	1.662021231396248466e-01	6.066197116981379180e-03	0.000000000000000000e+00	0.000000000000000000e+00	-2.536509690935280850e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.900000000000000000e+01	5.620662874412346577e-02	2.543887455618810023e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.314088401603476508e-01	3.882110103294862946e-01	1.674283692496990050e-01	1.104120219667238320e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.083367461060405906e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.000000000000000000e+01	6.043820455942217063e-02	2.516758190266055628e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.349575445552172182e-01	3.842089192970575828e-01	1.657023400969668547e-01	8.356980583211574267e-05	0.000000000000000000e+00	0.000000000000000000e+00	-1.635170279639802660e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.100000000000000000e+01	2.387346713844756829e-02	2.484637184485067429e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.479224066216165423e-01	3.792927474719191561e-01	1.635820817987552189e-01	-4.758311930917547006e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.784314333345519477e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.200000000000000000e+01	-1.688613567032644092e-01	2.472898843335962660e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.817344191842441614e-02	3.771149761473202022e-01	1.626428515205273762e-01	-4.965739028035470910e-03	0.000000000000000000e+00	0.000000000000000000e+00	-6.173442845360088693e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.300000000000000000e+01	-7.895057561731258500e-02	2.521473772237188271e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.457757355288751278e-02	3.844457218637468143e-01	1.658044679182353043e-01	4.643923522383183733e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.172111842195097502e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.400000000000000000e+01	1.815307063141539945e-01	2.537220104097918316e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.454946109121667275e-01	3.879094776739108186e-01	1.672983266232979382e-01	3.544025952471388519e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.385595035792901553e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.500000000000000000e+01	2.107563467119402678e-01	2.475064814563860072e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.410976936787093350e-01	3.789172920877594830e-01	1.634201596646336352e-01	3.874866145432188241e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.691319130663502396e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.600000000000000000e+01	2.482187933182521400e-01	2.414971652493128396e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.333009835908462171e-01	3.703225213614176892e-01	1.597133881956854240e-01	-1.440018478191352758e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.612269632077740739e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.700000000000000000e+01	-1.466269717145770868e-01	2.332797744073606516e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.737947268495331599e-02	3.563386994240520522e-01	1.536824188607323061e-01	2.392029869369491357e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.137712355413392801e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.800000000000000000e+01	-3.119427540124844467e-02	2.371881492629190458e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.066003585360029760e-02	3.623774970370807758e-01	1.562868427578789077e-01	-2.250057392073774587e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.613929051343872045e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.900000000000000000e+01	2.339809423837954649e-02	2.377295779876992921e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.020444823320871386e-02	3.633774982694117361e-01	1.567181251541475695e-01	-5.734665348023402359e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.207595448913585945e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+02	-2.880365723900152330e-02	2.367751566158577958e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.015235433522722469e-01	3.617724888216553580e-01	1.560259139826994379e-01	-2.205828788695992845e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.087456077704914759e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.010000000000000000e+02	-5.306475239380950559e-02	2.370774516719460046e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.943227520986739787e-02	3.621494547781334838e-01	1.561884922669229681e-01	-4.483470083247852872e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.216541166807969497e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.020000000000000142e+02	-7.411998762294266796e-02	2.380077130755314574e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.899145017792733536e-02	3.634764185069068732e-01	1.567607876590668692e-01	7.600522878461958565e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.344721211753169665e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.030000000000000142e+02	2.201221745449850609e-01	2.391509852645202550e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.308462232669214242e-02	3.666361540894254034e-01	1.581235243136094593e-01	-4.161051585830551763e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.681415279467244062e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.040000000000000142e+02	1.992484482472962892e-01	2.344433235787120484e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.270758823121409808e-01	3.595218911192959443e-01	1.550552720315292177e-01	1.245518424148821385e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.061412563883835751e-03	0.000000000000000000e+00	0.000000000000000000e+00
1.050000000000000000e+02	4.501390405990686738e-01	2.285337570314367461e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.399724200382387318e-01	3.532728979840971673e-01	1.523601956702575200e-01	1.509100929189256535e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.938212710825660601e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.060000000000000000e+02	7.121634453487190042e-01	2.143137153534725226e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.062356427264382897e-02	3.364852475544928279e-01	1.451199851116601325e-01	5.744647737010771110e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.606050035628634257e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.070000000000000000e+02	9.389738228415025478e-01	1.948441268700038975e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.766296831048347921e-02	3.133386955623511660e-01	1.351372970000754570e-01	2.058085056767280929e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.602935230653079524e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.080000000000000000e+02	1.091356516246600128e+00	1.783667602477625458e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.425128699503053792e-02	2.942829546238342475e-01	1.269189015090773365e-01	-1.199004112647443498e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.552532073214045238e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.090000000000000000e+02	1.169995018086156247e+00	1.428815699643190884e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.952155578856270071e-02	2.486624418316185359e-01	1.072436016696082101e-01	-6.618569247265204680e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.679388707174028467e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.100000000000000000e+02	1.196915266568522984e+00	1.103377684814569104e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.723273086163466111e-02	2.078985954266026337e-01	8.966289396731320915e-02	1.477007917407713034e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.124897816936582862e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.110000000000000000e+02	1.446966448166784103e+00	8.413999597277320719e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.861883385129154939e-02	1.904820145503648421e-01	8.215143848501503532e-02	-1.608453116749285552e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.370706469264580174e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.120000000000000000e+02	1.427706605078973734e+00	5.198261139812516696e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.950320120733831639e-02	1.590405437847025316e-01	6.859130233472902904e-02	-5.336952922531760374e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.849301652578700106e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.130000000000000000e+02	1.379096369799405197e+00	7.537689439227102106e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.733076548551312074e-02	1.309972451305967400e-01	5.649673619031998079e-02	1.507926881000307973e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.756983037530668201e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.140000000000000000e+02	1.348913705569229293e+00	-3.192594684319607357e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.118518099874283266e-02	1.324192529212321334e-01	5.711002236231553508e-02	1.338783521159462031e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.951615576762353338e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.150000000000000000e+02	1.233722098861763206e+00	-5.710929830774229554e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.245995900561896323e-04	1.395952226493483161e-01	6.020488796987028685e-02	1.244270717158143108e-01	0.000000000000000000e+00	0.000000000000000000e+00	-6.738432410505738879e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.160000000000000000e+02	1.091903106397963841e+00	-9.410952656969766572e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.585735544835941183e-04	1.679704550379088057e-01	7.244261111433274170e-02	4.912422465598248467e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.998453410404372715e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.170000000000000000e+02	9.301997097089828026e-01	-1.150493785489837828e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.377267246076510783e-04	1.862329068088059425e-01	8.031887537363224805e-02	-4.671555231175491402e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.072995022575655155e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.180000000000000142e+02	8.429483078412437491e-01	-1.265635228331796647e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.783544127882803535e-03	1.980770153696082558e-01	8.542702460304582579e-02	-6.874203527019202842e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.617779017772179001e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.190000000000000142e+02	7.871812784136525964e-01	-1.489509035064259912e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.472832216376060779e-02	2.268335195061802756e-01	9.782918333806404909e-02	1.079849093180272751e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.121572337261175917e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.200000000000000000e+02	4.910513369778158888e-01	-1.755183720931536850e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.018897212925316167e-02	2.577133165461604758e-01	1.111470797964140972e-01	1.262885672846973950e-01	0.000000000000000000e+00	0.000000000000000000e+00	-9.584630268526916907e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.210000000000000000e+02	1.519129132942505234e-01	-1.908991963582434837e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.025450209723514111e-02	2.757913017131148892e-01	1.189437869547342180e-01	-4.296955784158029701e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.213786832677220040e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.220000000000000000e+02	1.309601187616616091e-01	-1.927877248779666042e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.156295339404109113e-02	2.784068200644519986e-01	1.200718125872512893e-01	-4.934518080882402402e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.238977656056993976e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.230000000000000000e+02	1.251583371032169156e-01	-1.957228546436829530e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.365602354977491523e-02	2.826961425752816393e-01	1.219217195993258507e-01	-4.098269630163242638e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.305576877857044515e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.240000000000000000e+02	1.078288736710198148e-01	-1.997247471790099427e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.647373462810547307e-02	2.884810744080777978e-01	1.244166557890956232e-01	5.102208620341416867e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.057585208054284465e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.250000000000000000e+02	-8.707961576403355775e-02	-2.009310270540046961e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.681094682759739944e-02	2.893188899189743646e-01	1.247779904251644506e-01	9.024198411288107680e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.834213362736549335e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.260000000000000000e+02	-3.616991706641143889e-01	-1.982841541791606099e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.684568440126458760e-02	2.855376377457435333e-01	1.231472049358427329e-01	1.501379480447875003e-01	0.000000000000000000e+00	0.000000000000000000e+00	-5.054543305574724088e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.270000000000000000e+02	-7.820127736522989315e-01	-1.880244382800275948e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.981754203156143618e-03	2.741168974671120973e-01	1.182216467687473987e-01	9.046517744298823716e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.339687708457209168e-03	0.000000000000000000e+00	0.000000000000000000e+00
1.280000000000000000e+02	-1.149582819053138527e+00	-1.694074306555404474e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.426068423303246596e-02	2.543801503906377159e-01	1.097095456804917657e-01	2.976350923135014093e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.389057184930943545e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.290000000000000000e+02	-1.329288592271961056e+00	-1.357469041035332946e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.006999658234719444e-02	2.132530423516809104e-01	9.197216982322631296e-02	1.578391062680258583e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.810426401389308299e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.300000000000000000e+02	-1.646174730142373033e+00	-1.028611477380030337e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.834827406593594085e-02	1.857389985077598504e-01	8.010586168041609889e-02	1.041968483689628411e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.687967072768360915e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.310000000000000000e+02	-1.729165514345789134e+00	-6.216213121436341416e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.208775498035244506e-02	1.499121145095711205e-01	6.465437633239254356e-02	-1.088092746104621089e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.390384654566086814e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.320000000000000000e+02	-1.579303505471763014e+00	-2.673547416043632330e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.471317596307643694e-02	1.168381839690905144e-01	5.039018988587878195e-02	-6.390461176498411777e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.652830475548364819e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.330000000000000000e+02	-1.491374256239864415e+00	-5.103491375500376903e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.494053992353171406e-02	1.058027350996415539e-01	4.563080091630570406e-02	-1.374225107518408651e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.192442997595392733e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.340000000000000000e+02	-1.417062328338356769e+00	2.683777219314616436e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.662158842236382758e-02	1.113631477013954096e-01	4.802890603338227926e-02	3.136236811488235521e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.611454069510163650e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.350000000000000000e+02	-1.327669843102255776e+00	6.428002990216694634e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.944321289941542866e-03	1.400260224173577039e-01	6.039068409726068565e-02	1.258825131884035858e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.032134854497026133e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.360000000000000000e+02	-1.215629707091980372e+00	9.881623683417612991e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.703481882169503696e-04	1.772801275740963634e-01	7.645770404831693512e-02	-2.428063409114833079e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.900782388075473284e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.370000000000000000e+02	-1.118413938566998889e+00	1.378083840623961498e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.881382855936118009e-03	2.272635064520789339e-01	9.801462891001863631e-02	4.385002409408499807e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.864328519099857015e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.380000000000000000e+02	-8.947409334026099614e-01	1.616243968112218710e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.103989891403957105e-02	2.562695585733590908e-01	1.105244131652897560e-01	1.861319050867706396e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.313557253709804251e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.390000000000000000e+02	-7.237886082345948990e-01	1.761985133294223571e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.150171110626894672e-02	2.749085093915532574e-01	1.185630546358798498e-01	-9.104729360949986861e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.014100904864060626e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.400000000000000000e+02	-7.529723348787957793e-01	1.860707619685648240e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.533618492156229335e-02	2.897457466594909326e-01	1.249620859963039843e-01	1.145684531636496084e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.883358780930960708e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.410000000000000000e+02	-4.327065074986036208e-01	1.990854071612881082e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.276233481553961407e-02	3.061411104413356288e-01	1.320331090655582629e-01	-8.815672509382938005e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.179770149521644496e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.420000000000000284e+02	-4.775364281651170439e-01	2.042249096960372157e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.621260979587337586e-02	3.139931090730139207e-01	1.354195336794379312e-01	-3.355656647345327953e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.196883680727742288e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.430000000000000284e+02	-4.178253920400371579e-01	2.131263135348288706e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.960564910456494864e-02	3.268729086292549435e-01	1.409743576529322584e-01	-6.256259943521177980e-03	0.000000000000000000e+00	0.000000000000000000e+00	-2.384331062463564826e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.440000000000000284e+02	-3.002628219058627312e-01	2.240542125782428506e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.294574989681426591e-02	3.427115575821834126e-01	1.478052797124961015e-01	1.129660848417944966e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.758820497727074439e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.450000000000000000e+02	-1.904031076444315795e-01	2.335673876724750020e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.680419837837490993e-02	3.567385013531051419e-01	1.538548483138341139e-01	7.425605749063964034e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.237512546045115534e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.460000000000000000e+02	9.612029579981737348e-02	2.381412028197851249e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.225984189310203032e-01	3.643336134806802185e-01	1.571304808588788460e-01	7.742958743580424796e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.392450541578021644e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.470000000000000000e+02	2.561601862423966702e-01	2.353394247492231806e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.080583960865046766e-02	3.612947806115444638e-01	1.558198867984581792e-01	-3.176615280330991747e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.376310106865341887e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.480000000000000000e+02	2.607637900001947839e-01	2.317836684580040885e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.145872691311455166e-01	3.560851950021799439e-01	1.535730872366320998e-01	-8.849594647945996026e-03	0.000000000000000000e+00	0.000000000000000000e+00	6.232132955417956505e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.490000000000000000e+02	2.276089925050887586e-01	2.259245502598949962e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.036061101795352907e-01	3.471571382800866523e-01	1.497225782023999807e-01	-6.430887780094258002e-03	0.000000000000000000e+00	0.000000000000000000e+00	1.491380723924689011e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.500000000000000000e+02	2.206897453750186755e-01	2.228147287597294746e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.030420702097361724e-01	3.425084824334487799e-01	1.477176971776063552e-01	-4.359430870196811386e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.220107488865106865e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.510000000000000000e+02	1.283307273495832845e-01	2.167719882212275184e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.652238757727343965e-02	3.328962546196953531e-01	1.435721175452542298e-01	1.051014929570323053e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.204478519494530109e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.520000000000000000e+02	4.477237806546846555e-01	2.138741156638138907e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.388352781886590614e-02	3.317477644310706242e-01	1.430767945547652686e-01	-6.457729923333856148e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.225249319513684321e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.530000000000000000e+02	4.303139953478222202e-01	2.050733515059163459e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.205076066889584796e-02	3.186293888520119189e-01	1.374190770692048924e-01	7.271744980111645613e-03	0.000000000000000000e+00	0.000000000000000000e+00	-7.307866816509080155e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.540000000000000000e+02	5.854825700028133406e-01	1.909514578958245945e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.284356417732754260e-03	3.004063967641789068e-01	1.295598310556097255e-01	4.592209643320371848e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.532757718893835691e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.550000000000000000e+02	8.898549886330783254e-01	1.789069003212193865e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.431959307389777378e-02	2.895880737938655303e-01	1.248940845487565426e-01	6.841787146993079383e-03	0.000000000000000000e+00	0.000000000000000000e+00	1.467055681656589949e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.560000000000000000e+02	1.055907093743191805e+00	1.702235702304649934e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.359635825378189958e-02	2.819749106523323778e-01	1.216106653504958196e-01	4.859161893394277343e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.184919615193140985e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.570000000000000000e+02	1.283433132601024873e+00	1.320201505315663937e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.215170473745240787e-02	2.389214292734485046e-01	1.030424796064925014e-01	2.901636057126491183e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.307654383345091022e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.580000000000000000e+02	1.395071205371231526e+00	9.892057542271230908e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.701375561512498108e-02	2.038563785443087417e-01	8.791955913156654367e-02	-4.234991544898675936e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.571988348699126847e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.590000000000000000e+02	1.370868449956154977e+00	5.408023116702744826e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.478313130426297931e-02	1.569684054114482696e-01	6.769762663256542745e-02	1.092844372662531427e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.176423059726918491e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.600000000000000000e+02	1.425245228086172711e+00	1.525579407466042259e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.217789729665458134e-02	1.369244688273880406e-01	5.905304028056849314e-02	-5.975358337382559448e-03	0.000000000000000000e+00	0.000000000000000000e+00	4.475099091990727973e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.610000000000000000e+02	1.378283282439025870e+00	-1.259178779536094805e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.420595633420922328e-02	1.295956829338847927e-01	5.589226783220283684e-02	6.187444610918146903e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.969673022794576747e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.620000000000000000e+02	1.313058368388444030e+00	-4.121652545341474294e-01	0.000000000000000000e+00	0.000000000000000000e+00	-7.730954705801846606e-03	1.343195288257165720e-01	5.792957689842389429e-02	-6.671374992154077699e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.058534372419459024e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.630000000000000000e+02	1.266971095007868753e+00	-5.817804084033072476e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.133434300287437323e-03	1.427154810793749840e-01	6.155059884486688282e-02	7.887336436821644481e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.398431107969616949e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.640000000000000000e+02	1.140506008747291133e+00	-9.205227212344095911e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.651545631724844613e-04	1.681551584426763390e-01	7.252227034321348520e-02	-1.218152938664323337e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.349523100027981315e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.650000000000000000e+02	1.139660711906044899e+00	-1.234565244007675755e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.230632053728441784e-03	2.056645493636233279e-01	8.869939041476648800e-02	-1.170747300652355272e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.626179416516500553e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.660000000000000000e+02	1.137211139464830323e+00	-1.422243036372599745e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.990311109070136419e-03	2.296090245055917300e-01	9.902620831053836337e-02	4.457347072727950443e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.942310509336899240e-04	0.000000000000000000e+00	0.000000000000000000e+00
1.670000000000000000e+02	9.063370832166485203e-01	-1.684716433142018577e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.260010087695450004e-02	2.573367197044679755e-01	1.109846604081742988e-01	6.562388664796212079e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.602919081777031240e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.680000000000000000e+02	6.622876102695145484e-01	-1.919503764756600228e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.045838623543511481e-02	2.846661019130088954e-01	1.227713273364928748e-01	-5.580584855809844064e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.986085644578677367e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.690000000000000000e+02	6.658670455287367673e-01	-2.082040282784653140e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.717293418072358857e-02	3.081580784923026450e-01	1.329029908082329792e-01	-5.342003150502623587e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.145203313463698788e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.700000000000000000e+02	6.766160591857277584e-01	-2.238203718880152682e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.905930538737882554e-03	3.309452113925563932e-01	1.427306672660802189e-01	9.365997208963156018e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.017060866109630229e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.710000000000000000e+02	1.997857573715334512e-01	-2.405268492815387571e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.819955858502684293e-02	3.494582056315135299e-01	1.507149883592875939e-01	1.938794700214929723e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.753412445593480778e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.720000000000000000e+02	1.894739745831616751e-02	-2.453776526760448995e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.288919924186979371e-02	3.555803802463868846e-01	1.533553695199794675e-01	1.189534484092226035e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.886179440505332927e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.730000000000000284e+02	-2.643280480116233511e-01	-2.451703186782718813e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.186228055939640008e-01	3.548549308529899693e-01	1.530424966466525094e-01	6.706906953756253120e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.015163594943355174e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.740000000000000284e+02	-3.344950840406273884e-01	-2.367011863336338617e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.332768307185419332e-01	3.424190053585881022e-01	1.476791080438605575e-01	-6.612996929731584927e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.140319368510661013e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.750000000000000284e+02	-2.644748828959503362e-02	-2.279519453218675107e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.675338149328499171e-02	3.295731629743050006e-01	1.421389283828508043e-01	7.640463587268897516e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.485980006844433876e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.760000000000000000e+02	-2.263572956832017313e-01	-2.270358531432570715e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.221011497903614962e-02	3.279105716288884809e-01	1.414218828866599109e-01	9.980804125132029109e-03	0.000000000000000000e+00	0.000000000000000000e+00	8.396895494591483100e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.770000000000000000e+02	-2.887064974334722089e-01	-2.236675644930330442e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.589810539285927138e-02	3.229832737169267554e-01	1.392968286537583644e-01	3.097154891609461835e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.203940561754052261e-03	0.000000000000000000e+00	0.000000000000000000e+00
1.780000000000000000e+02	-4.146752629520802369e-01	-2.170699558947158714e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.846814114542606133e-02	3.135939974553196286e-01	1.352474040766139807e-01	-4.197138350164517778e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.912920853080167211e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.790000000000000000e+02	-3.972189929398855512e-01	-2.092946979954684927e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.025631694827759760e-02	3.019966853519504002e-01	1.302456936836385304e-01	1.064658024903767340e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.107518542502724523e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.800000000000000000e+02	-5.111629774215247224e-01	-2.045981399852139226e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.928853200840673465e-02	2.956826280792725914e-01	1.275225552873354706e-01	-9.914436808724629013e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.536251268828116752e-03	0.000000000000000000e+00	0.000000000000000000e+00
1.810000000000000000e+02	-4.303270619861594981e-01	-1.932005407983474976e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.070922514332927677e-02	2.783208964349659365e-01	1.200347552840786286e-01	7.454583348371478235e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.471310222552783646e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.820000000000000000e+02	-7.433162486405316960e-01	-1.836947137522828788e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.478784037538151012e-03	2.672551899460772207e-01	1.152623167519629815e-01	-1.136358980684018527e-01	0.000000000000000000e+00	0.000000000000000000e+00	-7.076813776460193217e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.830000000000000000e+02	-7.348948152177657844e-01	-1.609248159426186264e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.050097538919211366e-04	2.338858029147488360e-01	1.008707052790488168e-01	-8.575353912147479218e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.253926453428478582e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.840000000000000000e+02	-7.931798249246683197e-01	-1.527121985537694737e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.138512645508573404e-04	2.229079439792775730e-01	9.613615380360709950e-02	1.477470507791035607e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.926082912282449572e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.850000000000000000e+02	-1.001965370423671509e+00	-1.362610176365802062e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.454479453404358604e-04	2.039423840728207260e-01	8.795665175630384969e-02	4.092107702537980257e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.602687598123735124e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.860000000000000000e+02	-1.223750814161808531e+00	-1.142558335428847105e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.032000244812069131e-03	1.809238877171648052e-01	7.802919171844702184e-02	-1.319786292216308943e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.809502368007940398e-03	0.000000000000000000e+00	0.000000000000000000e+00
1.870000000000000000e+02	-1.187517664165172571e+00	-8.686800002631084316e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.272576288010627610e-03	1.444967373085926654e-01	6.231882235345400506e-02	-1.857759029553896629e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.129062597525584771e-03	0.000000000000000000e+00	0.000000000000000000e+00
1.880000000000000000e+02	-1.270527418964565669e+00	-5.969993408695274395e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.488966872764257265e-03	1.183095991561276261e-01	5.102478457193947159e-02	1.301440026498491276e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.729329557019197217e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.890000000000000000e+02	-1.395419027546372259e+00	-3.373617325660037136e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.875155169525030349e-02	1.060900329615729470e-01	4.575470727401115961e-02	-5.565937689097913421e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.763043454237371355e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.900000000000000000e+02	-1.361743168637426837e+00	8.949502008885085180e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.290941326271610907e-02	9.803329040504031588e-02	4.227998031837205267e-02	-1.410106890543605107e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.368870223950778064e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.910000000000000000e+02	-1.325647359619652299e+00	4.341474120211412657e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.696750297539759811e-03	1.184332852474193065e-01	5.107812814006681273e-02	-5.860015682982242478e-03	0.000000000000000000e+00	0.000000000000000000e+00	-5.965508925563914322e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.920000000000000000e+02	-1.250158886555608806e+00	8.183362865440592104e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.370717525723564992e-03	1.569991959162373996e-01	6.771090601889528937e-02	2.773231461392400982e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.984819344918086814e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.930000000000000000e+02	-1.120809037026295085e+00	1.070305856364702102e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.567650519483146897e-04	1.848742008294575467e-01	7.973289012486670102e-02	-3.122076874776970323e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.900128785742337567e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.940000000000000000e+02	-1.023019359345664236e+00	1.440733108567627152e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.078101403500151753e-02	2.337197475194382479e-01	1.007990885984652862e-01	-3.557705704610520086e-03	0.000000000000000000e+00	0.000000000000000000e+00	-3.644731569873298303e-03	0.000000000000000000e+00	0.000000000000000000e+00
1.950000000000000000e+02	-8.814131084949164974e-01	1.683665663024487058e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.005312380587413040e-02	2.658060400396164424e-01	1.146373246776341004e-01	-6.810059082079870929e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.333595735863381149e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.960000000000000000e+02	-8.441012493039036224e-01	1.929480737824849967e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.963999789801768731e-02	3.010294809201065624e-01	1.298285558471138912e-01	-5.247785331601389353e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.622329107423436723e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.970000000000000000e+02	-6.577251852645116248e-01	2.182535661383088410e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.728226180370777170e-03	3.360631888645834175e-01	1.449379599990694156e-01	-7.188059621030480628e-03	0.000000000000000000e+00	0.000000000000000000e+00	-6.879992589482998577e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.980000000000000000e+02	-4.138509519709432372e-01	2.377801161902985960e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.782365034860394465e-02	3.633999065948155804e-01	1.567277949188052855e-01	-8.309133373612104592e-03	0.000000000000000000e+00	0.000000000000000000e+00	-5.480020445043211341e-02	0.000000000000000000e+00	0.000000000000000000e+00
1.990000000000000000e+02	-2.403883036337906010e-01	2.497036425451521602e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.895301815244581078e-02	3.807012035711381803e-01	1.641895250854571719e-01	1.293448364427751962e-01	0.000000000000000000e+00	0.000000000000000000e+00	-9.814564108320533720e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.000000000000000000e+02	2.115714190899521119e-01	2.576501374011633594e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.467625999654987023e-01	3.939230129806364222e-01	1.698918526081469593e-01	1.172068737611686590e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.651545581353340064e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.010000000000000000e+02	4.553220040940897384e-01	2.517642322259910692e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.108279942460016765e-01	3.874550575545854803e-01	1.671023398274035232e-01	1.285392488230260033e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.402085312423571567e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.020000000000000000e+02	8.038399323777567496e-01	2.406504254452383140e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.211986543334312438e-01	3.762581361466345031e-01	1.622733106802783654e-01	-1.157074802023193433e-01	0.000000000000000000e+00	0.000000000000000000e+00	-9.774015289973306264e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.030000000000000000e+02	5.081740499772227082e-01	2.106245062637501331e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.798614597163491230e-02	3.278189359972999983e-01	1.413823621005676212e-01	-1.023118038739533400e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.412347014218253455e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.040000000000000284e+02	6.185064049825748089e-01	1.998722422905124585e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.864952596634195645e-02	3.139117346347691795e-01	1.353844383599480949e-01	9.267293717396629313e-03	0.000000000000000000e+00	0.000000000000000000e+00	9.940097594444488593e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.050000000000000284e+02	8.058527568988582690e-01	1.906859391563014983e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.187867864315634972e-02	3.043556567161871396e-01	1.312630752530977440e-01	3.927306655169510857e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.768041352306352898e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.060000000000000284e+02	1.055844778924240002e+00	1.695821395268444887e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.223304396398276608e-02	2.810867025691057841e-01	1.212275973118501632e-01	9.016407098504530815e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.176388867453330322e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.070000000000000284e+02	1.356402456407540980e+00	1.395271632724882194e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.287787464396795173e-02	2.515246968107754943e-01	1.084780403351362221e-01	1.045646238417671930e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.054903850521599351e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.080000000000000284e+02	1.555950887266126292e+00	9.157275089339198537e-01	0.000000000000000000e+00	0.000000000000000000e+00	-5.088978970722862066e-02	2.045349335099811983e-01	8.821220758266953843e-02	-6.169802070917937420e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.574718155121863195e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.090000000000000000e+02	1.468908185071687189e+00	3.938818596258684135e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.034919214228370618e-02	1.526349859918660345e-01	6.582870142344311726e-02	2.199595885989150471e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.563122184655064695e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.100000000000000000e+02	1.438305603884743045e+00	2.667099930643446193e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.531345942528076542e-02	1.428686051702235116e-01	6.161663848834508100e-02	-4.998651702209537528e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.300155964536109002e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.110000000000000000e+02	1.384171674996944823e+00	-9.218240262925936346e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.512415405311731340e-02	1.298158605707551150e-01	5.598722645406446069e-02	6.745228651165635983e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.394229236823662510e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.120000000000000000e+02	1.327599015094800938e+00	-6.141879956053308831e-01	0.000000000000000000e+00	0.000000000000000000e+00	-8.493706512871485037e-03	1.494465810999815736e-01	6.445360021528306893e-02	8.082058067227697318e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.307825877403791248e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.130000000000000000e+02	1.177135325027227841e+00	-9.435268026111068851e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.704792981232611227e-04	1.726753140123152563e-01	7.447173146739591298e-02	1.740816840697242268e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.155986526686849508e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.140000000000000000e+02	1.044903537110615455e+00	-1.080393910631059828e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.532846534186192656e-04	1.823158846141066103e-01	7.862953473623997269e-02	-5.133068529379414269e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.081324301161113666e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.150000000000000000e+02	9.678815218806323672e-01	-1.269140596263696352e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.681012163755161340e-03	2.031074511644732350e-01	8.759656033443846690e-02	-9.916010950930451151e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.349449655147680532e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.160000000000000000e+02	9.502124050080522633e-01	-1.468803942848569966e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.286890180787030220e-02	2.290689997190300808e-01	9.879330541344163996e-02	-1.192150944605230578e-01	0.000000000000000000e+00	0.000000000000000000e+00	-5.874134402706225611e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.170000000000000000e+02	9.866228698818162446e-01	-1.689666353811608124e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.592389241374103301e-02	2.603797218051017714e-01	1.122970520144346007e-01	2.552161259104736638e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.048527266562650384e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.180000000000000000e+02	6.860678020200583482e-01	-1.832285586027691204e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.993800322268341307e-02	2.726538925393925394e-01	1.175906792750103652e-01	6.755294395898363280e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.986528463219203844e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.190000000000000000e+02	4.671839245777242855e-01	-2.042228242530258697e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.303805997486501861e-02	2.990495154055224369e-01	1.289746327326591058e-01	1.610961182595342309e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.537386961151321119e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.200000000000000000e+02	3.249190149044870468e-01	-2.105999149130137749e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.113518419012302862e-02	3.065263910238755218e-01	1.321992735937459473e-01	1.179469655834790992e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.153566745714207059e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.210000000000000000e+02	2.097956702787331373e-01	-2.162397221971080086e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.140528637827590008e-02	3.136768608958377391e-01	1.352831415757812517e-01	-7.386198617491318563e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.970765191105096736e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.220000000000000000e+02	3.064224297548702181e-01	-2.194766946331887514e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.893929814580126603e-02	3.193760716341487726e-01	1.377411078120513166e-01	-3.865100809405903892e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.307752869472194934e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.230000000000000000e+02	2.836226410832058953e-01	-2.235043790886697579e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.903997426036971197e-02	3.250729682753777938e-01	1.401980760202160281e-01	-1.415942900168021545e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.759654042992615450e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.240000000000000000e+02	4.881772070064177571e-01	-2.287652518525038925e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.438968917643393297e-02	3.352072470160967210e-01	1.445688066559844553e-01	-6.702831304911766042e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.884232344184755811e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.250000000000000000e+02	5.082508939728292985e-01	-2.404700183728706531e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.867124223759908039e-02	3.526091210671858933e-01	1.520739199432305511e-01	1.302525849289208615e-01	0.000000000000000000e+00	0.000000000000000000e+00	9.043509712339850570e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.260000000000000000e+02	-3.692391649776492063e-02	-2.470008709248765033e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.023952992699826842e-01	3.577871713259582753e-01	1.543071202979438006e-01	-1.290079935167603165e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.857421753442294626e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.270000000000000000e+02	3.201730723378816146e-01	-2.455367721471815035e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.255067326351361090e-02	3.578922049289255392e-01	1.543524180875087692e-01	1.442775054944749362e-03	0.000000000000000000e+00	0.000000000000000000e+00	1.405489766888784464e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.280000000000000000e+02	1.579209793545543472e-01	-2.476241386483436724e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.018937514022838081e-02	3.596539408839738994e-01	1.551122230462898821e-01	-7.673091740020454576e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.303592709287822171e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.290000000000000000e+02	2.454286313034181877e-01	-2.484702101880572389e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.104347678205925498e-02	3.615528542908011400e-01	1.559311892960839607e-01	-7.211016443328610581e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.115616633398129331e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.300000000000000000e+02	2.907391300425624658e-01	-2.560716036063260592e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.700951842139245274e-02	3.731579077814908829e-01	1.609362384090206877e-01	3.408905434206248308e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.773382350644748862e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.310000000000000000e+02	1.141731535710279744e-01	-2.640182863845945249e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.690807640329887229e-02	3.836571997929436595e-01	1.654643926489424433e-01	-1.456191219920013324e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.363580281010936979e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.320000000000000000e+02	4.336265174279932966e-01	-2.653812433978911312e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.321297325026724312e-02	3.882764276199041076e-01	1.674565818410326812e-01	6.697021608386478919e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.712299881629128773e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.330000000000000000e+02	1.434945089340798619e-01	-2.712426903045072724e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.210750676727661901e-02	3.945203669421448733e-01	1.701494796369009410e-01	1.233229658126827263e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.601570960764336915e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.340000000000000000e+02	2.093823476911627068e-02	-2.735031107104763937e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.557833733089003303e-02	3.972875202356541124e-01	1.713429026700771796e-01	1.616655286647900036e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.492050253158947098e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.350000000000000284e+02	-1.032181286844185419e-01	-2.734386140436880108e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.417775324418764527e-02	3.968591455402598056e-01	1.711581518568142390e-01	-4.806065687894262722e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.965397511031571134e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.360000000000000284e+02	1.089120358255529775e-02	-2.706712540475571416e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.569538910874756832e-02	3.930514185390761028e-01	1.695159488300306827e-01	1.220510336045290134e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.215148670274756648e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.370000000000000284e+02	-3.958842346798013834e-01	-2.703717152150021175e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.478407135324938948e-01	3.925432150600789427e-01	1.692967708903910240e-01	-9.837594934761507981e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.458776075229654745e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.380000000000000284e+02	3.633857069030160813e-02	-2.592957263898149289e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.376290204479383550e-02	3.762839787566806260e-01	1.622844567942741401e-01	8.778552274211877393e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.472143121255320319e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.390000000000000284e+02	-2.281781081653805332e-01	-2.596756188120497022e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.311011979534308647e-01	3.763545252164124388e-01	1.623148822524119461e-01	1.352370379326687244e-01	0.000000000000000000e+00	0.000000000000000000e+00	-7.512597772691827214e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.400000000000000000e+02	-4.584418050253105670e-01	-2.529389814203685916e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.370512119378105853e-01	3.669438348356315882e-01	1.582562216517817144e-01	9.291705163117564004e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.558968183802885571e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.410000000000000000e+02	-5.458622784915121429e-01	-2.428100453227295397e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.447647820797332008e-01	3.524291179543874719e-01	1.519962879819023172e-01	5.321206052100083822e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.891012574144191941e-04	0.000000000000000000e+00	0.000000000000000000e+00
2.420000000000000000e+02	-4.916561797755549801e-01	-2.318674591448166566e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.986653039497649209e-02	3.359039739460056850e-01	1.448692923457141624e-01	4.183320168221548591e-03	0.000000000000000000e+00	0.000000000000000000e+00	8.141620618771015783e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.430000000000000000e+02	-5.541406962472008590e-01	-2.249385995958583351e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.549728641610461088e-02	3.260550556125427213e-01	1.406216324785853899e-01	6.240098241325266193e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.152184101702805469e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.440000000000000000e+02	-7.539415097581200209e-01	-2.062384864437976528e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.672344195147089263e-02	3.004217035208572861e-01	1.295664325821771490e-01	1.149595134340619246e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.031087460834727021e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.450000000000000000e+02	-1.090713091573302762e+00	-1.815078363099646319e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.653311506405068826e-02	2.702152855489367567e-01	1.165389523041546055e-01	-5.324218661566857552e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.448894924704536402e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.460000000000000000e+02	-1.065940542986263395e+00	-1.664142091524226652e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.978681846885459839e-03	2.481397937348416849e-01	1.070181930236894507e-01	3.635153145064407704e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.905773069473244874e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.470000000000000000e+02	-1.301046266057129586e+00	-1.520863676662060904e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.827117603536320897e-02	2.344581688213783210e-01	1.011175563147247297e-01	-1.126816891943329124e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.441598189248731232e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.480000000000000000e+02	-1.257466111099770245e+00	-1.318342966672469085e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.268103486961340808e-02	2.055243568675827748e-01	8.863892793361452527e-02	-1.128228415414937874e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.177084774182274696e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.490000000000000000e+02	-1.229927066507879196e+00	-9.873193107895150700e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.401386086168824929e-03	1.611363069468792486e-01	6.949516697991944825e-02	-1.006285630202296971e-01	0.000000000000000000e+00	0.000000000000000000e+00	-5.468325787963444068e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.500000000000000000e+02	-1.228311134777537283e+00	-6.340324849230907223e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.591916381256844377e-03	1.196318482305702841e-01	5.159504661876501697e-02	-1.102137395762548683e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.959484348096407258e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.510000000000000000e+02	-1.221945420303583552e+00	-4.457812100713137160e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.860147085394363405e-03	1.013741258983400645e-01	4.372082208059418357e-02	-8.245871568453083666e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.099073457350783489e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.520000000000000000e+02	-1.231045107787701154e+00	-2.952672509487800356e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.051744164922675674e-03	9.147583526601413273e-02	3.945186883633226838e-02	8.825133585931840829e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.176059780681990158e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.530000000000000000e+02	-1.284065689113059072e+00	1.361031306654492679e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.141608171182385764e-03	9.392406194694326305e-02	4.050774460523613035e-02	-1.032497511595679429e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.060027983057120204e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.540000000000000000e+02	-1.263559273236577241e+00	5.692126039584441966e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.066564760581261956e-03	1.284588116947667780e-01	5.540195588392653192e-02	-9.690203368720697735e-03	0.000000000000000000e+00	0.000000000000000000e+00	-3.311022090286692282e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.550000000000000000e+02	-1.190781386856355928e+00	9.036428124916744409e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.671542479383177776e-04	1.653206766944464168e-01	7.129980976851686691e-02	2.679820441119253396e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.012617664626121766e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.560000000000000000e+02	-1.055689758912791376e+00	1.227502963210799436e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.828070740421163853e-03	2.045227167419332026e-01	8.820693871216146731e-02	-9.170120990575675313e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.010065606418661971e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.570000000000000000e+02	-1.026055024104644220e+00	1.430070968892944938e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.101134108941489130e-02	2.322766108149669217e-01	1.001766899091050406e-01	-8.628289461885879641e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.376362386097846335e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.580000000000000000e+02	-1.004660521391965489e+00	1.811301822302526343e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.363532578073345269e-02	2.864726970944230788e-01	1.235504784789785843e-01	-3.346316608811554516e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.579971319827413179e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.590000000000000000e+02	-7.278899820262827447e-01	2.188576140656101288e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.148031840007928024e-02	3.376305450475688419e-01	1.456139324468856688e-01	-2.236263022167817027e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.507926445054509013e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.600000000000000000e+02	-4.795619559855863745e-01	2.392167014566560113e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.801501927017143095e-02	3.658211483422923460e-01	1.577720271149968823e-01	-3.258952969348036591e-03	0.000000000000000000e+00	0.000000000000000000e+00	-6.551725285881788985e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.610000000000000000e+02	-2.927903491335473452e-01	2.536204057004671775e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.758216381701687148e-02	3.865730848052078006e-01	1.667219609751691423e-01	2.169840713482844297e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.845899795178996883e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.620000000000000000e+02	-1.000814242347005667e-01	2.582218143718068681e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.609003089930933328e-02	3.934196724418237423e-01	1.696747721323851876e-01	1.885381576174495477e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.145462002304533364e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.630000000000000000e+02	4.535820534004966764e-02	2.600556064158937364e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.315500810240179952e-01	3.965651439618384511e-01	1.710313560666850419e-01	2.526717153636544311e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.175439118225791307e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.640000000000000000e+02	9.492870126457747526e-02	2.577031441653122368e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.434387759169608867e-01	3.933046770986515228e-01	1.696251807327217587e-01	1.767045265257909462e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.514454633776415343e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.650000000000000000e+02	9.075772756793515361e-02	2.544046868919290105e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.348774566574846567e-01	3.883968549398073566e-01	1.675085232071559516e-01	-3.165742350849617970e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.993150557654682103e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.660000000000000000e+02	-2.244723754172350816e-02	2.512574500456659976e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.607232700348853793e-02	3.832727524046534162e-01	1.652985874623246754e-01	-1.472121751078272200e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.983386865875661514e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.670000000000000000e+02	-2.794493888283830496e-01	2.514244284201333723e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.016796161699825396e-02	3.832945981645105027e-01	1.653080091423782816e-01	8.461445410001688927e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.019760165317293465e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.680000000000000000e+02	3.594563144185602965e-02	2.606022139020243600e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.233279842574266233e-01	3.973374694892496395e-01	1.713644454160438702e-01	-1.092983280042227751e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.697205249321853529e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.690000000000000000e+02	-2.433864986697716337e-01	2.591512109393421692e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.224324128683895507e-02	3.947266428422604445e-01	1.702384426918081839e-01	-6.369578247316189101e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.447567018959263319e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.700000000000000000e+02	-2.752778972067985164e-01	2.656572903626218451e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.722262532015454983e-02	4.044142550844603834e-01	1.744165360352012140e-01	3.979108234025831303e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.373523004673928183e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.710000000000000000e+02	-1.501757916419610428e-02	2.695079752729412359e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.269792705557054313e-01	4.103679732250837264e-01	1.769842665457416198e-01	-3.297301623781095231e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.536811339689340861e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.720000000000000000e+02	-9.501344465963315611e-02	2.692486820921935031e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.550601226105863428e-02	4.097935876781495512e-01	1.767365474210566278e-01	5.864119053029150097e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.036762659966514760e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.730000000000000000e+02	1.508101067617131086e-01	2.707806900229358327e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.505808181281317604e-01	4.129738342143299268e-01	1.781081298838382010e-01	1.174376920066529939e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.467835899792676840e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.740000000000000000e+02	4.199736615084725400e-01	2.654475703984012558e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.121762543075866675e-01	4.072146741503775424e-01	1.756243041246783876e-01	-8.035387812774162641e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.861359328074887867e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.750000000000000000e+02	2.472329979267902100e-01	2.548842198084995569e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.290647107591645804e-02	3.900935679616663876e-01	1.682402815166020582e-01	3.214570960405727963e-03	0.000000000000000000e+00	0.000000000000000000e+00	-8.821762451108337844e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.760000000000000000e+02	3.303040833889113737e-01	2.457170509239419154e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.745244032462447248e-02	3.772641991305260567e-01	1.627072074002826607e-01	4.119051188437710537e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.194501567311559154e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.770000000000000000e+02	5.078386753526283881e-01	2.405852992935729961e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.396435816184954937e-01	3.716676983958533409e-01	1.602935383207628184e-01	-3.823848504031876483e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.430320231305300394e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.780000000000000000e+02	3.511661868207969772e-01	2.333507492841384590e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.268839207898121157e-01	3.592453364341869348e-01	1.549359988788804876e-01	-5.327967844875728526e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.786077027401450523e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.790000000000000000e+02	1.846701216467349083e-01	2.198737039800141346e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.229741297870622779e-01	3.378805618732064753e-01	1.457217616751108058e-01	1.406447508982778816e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.034216486717371458e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.800000000000000000e+02	4.427968545951331270e-01	2.136449589562244622e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.378497862664552431e-02	3.313483262472414759e-01	1.429045241098896024e-01	-7.374941946322061126e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.977484994018200548e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.810000000000000000e+02	4.058973828035677966e-01	2.061567598332333162e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.525518679624079832e-02	3.199029357133222340e-01	1.379683347347208933e-01	-5.698997879130197897e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.073448909170519328e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.820000000000000000e+02	4.216589126871724269e-01	1.913790281776314828e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.429140627601021424e-02	2.984732498973849957e-01	1.287260998695720637e-01	-3.177262232985963303e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.854194305222067740e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.830000000000000568e+02	5.568898518085950711e-01	1.817918207911883854e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.439707157921131173e-02	2.866337108475436879e-01	1.236199213873679231e-01	-5.371799773945575007e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.057309414129550817e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.840000000000000568e+02	7.196327018902777262e-01	1.746146363840834992e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.189801944142398690e-02	2.795038838888698196e-01	1.205449563194747054e-01	1.448383681729747876e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.462028914533402835e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.850000000000000568e+02	9.037361837108446316e-01	1.467312676190036136e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.129847051432159813e-04	2.450182816779211681e-01	1.056719414821480491e-01	-6.150397302216828455e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.685809309785076066e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.860000000000000568e+02	9.924609773770788346e-01	1.305239071504151527e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.255913112051976633e-04	2.258565812676659457e-01	9.740784759256380931e-02	6.021007479981957053e-03	0.000000000000000000e+00	0.000000000000000000e+00	4.876642998355586872e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.870000000000000568e+02	1.159450601521706758e+00	1.119767594674314859e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.298926284010028763e-02	2.082967074588262524e-01	8.983459246705118029e-02	-3.585179938514544001e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.008255429804723990e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.880000000000000568e+02	1.220175015156350184e+00	9.356007415897776847e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.680426716792072020e-02	1.887652475010312136e-01	8.141102799020087655e-02	-1.457675100777922061e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.154740911090253522e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.890000000000000000e+02	1.151127577599380558e+00	6.571945817778680476e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.567801605777232002e-03	1.542367327079696704e-01	6.651950573442844128e-02	1.076488396329478570e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.228347858355358507e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.900000000000000000e+02	1.289203215452521478e+00	2.445196615505824678e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.242767230714777148e-02	1.304086698086541762e-01	5.624289432777720976e-02	7.202697844274069672e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.726078945742041654e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.910000000000000000e+02	1.300617767938363478e+00	-1.095126522712481232e-01	0.000000000000000000e+00	0.000000000000000000e+00	-8.781589556216030934e-03	1.231710901383243489e-01	5.312145746944177405e-02	8.292660504440943492e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.560186970745918777e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.920000000000000000e+02	1.252185061437510072e+00	-4.494427664362460328e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.142669660255510245e-03	1.320887573554058170e-01	5.696748561831038726e-02	-8.912196145382136891e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.468288137041523778e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.930000000000000000e+02	1.230877656407810772e+00	-8.225217255689213358e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.767264426053714768e-04	1.626263779980209601e-01	7.013780760184443186e-02	-6.663188925385844785e-03	0.000000000000000000e+00	0.000000000000000000e+00	1.017686937317349855e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.940000000000000000e+02	1.135320042273729957e+00	-9.829565828498503244e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.650345434590740133e-04	1.750091553476492146e-01	7.547827491112235609e-02	8.597108650261181539e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.265968942789523488e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.950000000000000000e+02	9.302057322305794518e-01	-1.389798788818684017e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.297125481439500946e-03	2.177442562056729480e-01	9.390914891030814615e-02	2.994615538797163606e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.139290524876742650e-01	0.000000000000000000e+00	0.000000000000000000e+00
2.960000000000000000e+02	7.481180341341738815e-01	-1.495667025585812659e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.514678336221647083e-02	2.265830612903959040e-01	9.772116525165497336e-02	-1.429344548509467738e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.093474080808712223e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.970000000000000000e+02	8.272039294363682238e-01	-1.694628680658749831e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.735252266822089245e-02	2.565404220667306112e-01	1.106412316778725979e-01	9.059101249022762092e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.682668146886798041e-03	0.000000000000000000e+00	0.000000000000000000e+00
2.980000000000000000e+02	5.542383273977206093e-01	-1.869599820175816607e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.296590695955301853e-02	2.754016844053482349e-01	1.187757520756027585e-01	-7.476056972265786305e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.340067090913197922e-02	0.000000000000000000e+00	0.000000000000000000e+00
2.990000000000000000e+02	6.043542291503256614e-01	-1.947423092310717641e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.963668940331485840e-02	2.875695444271133550e-01	1.240235294388981474e-01	-9.056696699387731253e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.186941054314569088e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.000000000000000000e+02	7.037047517840961941e-01	-2.050286389639798479e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.910085212991701462e-02	3.043046979171766808e-01	1.312410976472221658e-01	2.076358832409927468e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.001601155698099599e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.010000000000000000e+02	5.054327776171814168e-01	-2.141097584008119004e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.590308384395389907e-02	3.140416152804301197e-01	1.354404535270366805e-01	1.705450988818773758e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.046248785801547149e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.020000000000000000e+02	3.902228908846319122e-01	-2.271807741760084376e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.627148025422831379e-02	3.316378150834896621e-01	1.430293755544893020e-01	-6.301003782561220845e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.808047658691498777e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.030000000000000000e+02	3.752071760544011814e-01	-2.376914060602077772e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.259419915661979972e-02	3.469110259284418629e-01	1.496164342528960578e-01	-1.824743928615732902e-03	0.000000000000000000e+00	0.000000000000000000e+00	4.208140172022975523e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.040000000000000000e+02	2.300477527801688127e-01	-2.439278766123602615e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.658719648217328979e-02	3.547197006088073645e-01	1.529841771200827760e-01	-6.911114698466711004e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.042454646552276182e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.050000000000000000e+02	2.219926446279556487e-01	-2.509733088888454144e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.143795616777032037e-02	3.650643132873343522e-01	1.574456178809941209e-01	8.899428260746192199e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.479440101643790875e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.060000000000000000e+02	-1.034795423665656189e-01	-2.549148372827559239e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.190210488408161155e-01	3.693686112676306532e-01	1.593019848946613526e-01	9.392578213377239527e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.895031412153701439e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.070000000000000000e+02	-2.574327150946274512e-01	-2.520010108742568367e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.275439298131059995e-01	3.649849849764357779e-01	1.574114059854802017e-01	7.771211453435443450e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.672325343530764147e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.080000000000000000e+02	-3.363817802075993457e-01	-2.454540623323858473e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.209898101252445540e-01	3.554083315122952835e-01	1.532811682827917577e-01	-4.037129636561562207e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.293698278266957657e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.090000000000000000e+02	-1.354576935452186381e-01	-2.390325716732148553e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.134387478457133808e-01	3.457510591079517859e-01	1.491161617731569522e-01	3.928034212463320241e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.343478531571505374e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.100000000000000000e+02	-1.458730924108297966e-01	-2.348013040624469472e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.067384636625112598e-01	3.394596022851352757e-01	1.464027705880460717e-01	-1.193715714528026245e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.572370069385265953e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.110000000000000000e+02	2.001804724903717692e-01	-2.311121440054051845e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.878228445749623055e-02	3.355524446311967668e-01	1.447176848260722237e-01	7.145533527514647334e-03	0.000000000000000000e+00	0.000000000000000000e+00	5.623528158871526905e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.120000000000000000e+02	6.218369572304807691e-02	-2.339090906569524009e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.033294013236512932e-02	3.387868066601644745e-01	1.461126060592679299e-01	-7.850398594360480375e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.237356886557260671e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.130000000000000000e+02	1.922934855812303556e-01	-2.339782392055596016e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.331383956122393908e-02	3.397248105417776110e-01	1.465171498786144999e-01	-6.182614686325519499e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.163830542014373665e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.140000000000000000e+02	2.601769074442666363e-01	-2.364421670970047185e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.758819937312623788e-02	3.439254234834868695e-01	1.483287973313725805e-01	-1.075377964940178316e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.001238006884893617e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.150000000000000000e+02	4.159650388270009769e-01	-2.389875852299487846e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.066300666546491777e-02	3.492791049768307898e-01	1.506377438013623005e-01	-2.551058711755296859e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.734401894285909407e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.160000000000000000e+02	3.857511170673567080e-01	-2.463241866219815890e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.320803407662961559e-02	3.597230372982359592e-01	1.551420224109142931e-01	-5.672988977936480742e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.478675763789615710e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.170000000000000000e+02	4.344881875502372148e-01	-2.535327527891740207e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.682786744751595662e-02	3.708631932126581487e-01	1.599465684034297730e-01	-8.332051937647268897e-03	0.000000000000000000e+00	0.000000000000000000e+00	1.401109134217277952e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.180000000000000000e+02	2.352584197036830527e-01	-2.567569746445770740e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.450145581149523633e-02	3.737126630118252080e-01	1.611754948896536865e-01	2.129577476866349392e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.088058838251071275e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.190000000000000000e+02	4.879024256080066735e-02	-2.639161777411285659e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.974623771042977316e-02	3.831859909672253317e-01	1.652611688277802748e-01	7.508768631418388795e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.210733647373153921e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.200000000000000000e+02	-2.382578621610240144e-01	-2.647208548156575247e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.375668674614888010e-01	3.838487900978063694e-01	1.655470232374540163e-01	1.062394148196387916e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.195416098346860592e-04	0.000000000000000000e+00	0.000000000000000000e+00
3.210000000000000000e+02	-3.820614231478072775e-01	-2.595229758469840498e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.496491752005517539e-02	3.764077014050838388e-01	1.623378154638822068e-01	-4.604779275163847774e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.398780210253933454e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.220000000000000000e+02	-2.622591189128467004e-01	-2.564765686600064321e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.302872933905438180e-01	3.716325254829676572e-01	1.602783689653277943e-01	1.850000600160600119e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.953602381267327548e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.230000000000000000e+02	-1.455468036838813983e-01	-2.502790108265726232e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.211180829208317045e-01	3.624299521982374817e-01	1.563094659336701775e-01	1.020167180819839675e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.040496596583273398e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.240000000000000000e+02	-3.036069598963527238e-01	-2.453324645536091086e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.196421564240999075e-01	3.551557315022556005e-01	1.531722268169804224e-01	3.110366939903918063e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.458336522506995053e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.250000000000000000e+02	-2.824318812713990656e-01	-2.404332805427519482e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.353940707598204063e-01	3.478496663148034629e-01	1.500212530165899727e-01	-2.314105696983519839e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.779299261474867500e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.260000000000000000e+02	-7.205248906174571699e-02	-2.357717236946485606e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.066777601018567834e-01	3.410328385511373628e-01	1.470812787691073986e-01	1.554639728647629338e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.906987050306125350e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.270000000000000000e+02	-3.740510253411180597e-01	-2.340086626751048282e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.286042905204298037e-02	3.385429204987606133e-01	1.460074221366323699e-01	-4.142116506345555615e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.779160043228095955e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.280000000000000000e+02	-2.893772084950528289e-01	-2.278670224168132030e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.422769758882705182e-02	3.292150919406937049e-01	1.419844988396709862e-01	1.048737997118413673e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.082716269781706098e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.290000000000000000e+02	-5.623176943875819456e-01	-2.181433218870712398e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.786941449121039971e-02	3.160723887941356836e-01	1.363162893154284960e-01	1.164107314058184794e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.945524360392970775e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.300000000000000000e+02	-8.930879161724225579e-01	-2.083263372005580205e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.509867160386545448e-02	3.053668950592013376e-01	1.316992040116365392e-01	5.071598093517278028e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.240455078970204184e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.310000000000000000e+02	-1.040867176171896835e+00	-1.805278434689990386e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.810103373706339586e-02	2.677519943927745838e-01	1.154765795002769269e-01	8.550770330078624748e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.978643684339920671e-03	0.000000000000000000e+00	0.000000000000000000e+00
3.320000000000000000e+02	-1.293121955810297541e+00	-1.567530963166817282e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.770287921736051623e-02	2.406291901006381018e-01	1.037790058810237337e-01	-4.104733418854581567e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.761989265645834690e-03	0.000000000000000000e+00	0.000000000000000000e+00
3.330000000000000000e+02	-1.363951120254135674e+00	-1.260957606106936968e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.277852878295127947e-02	2.017477530311230782e-01	8.701014718764464584e-02	8.438917201991105038e-03	0.000000000000000000e+00	0.000000000000000000e+00	7.659714259443997642e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.340000000000000000e+02	-1.457231695801979532e+00	-1.054000717069320636e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.024845011848789969e-02	1.794860787396213297e-01	7.740909078109246833e-02	7.549810397345736723e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.297322697878816947e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.350000000000000000e+02	-1.571706085523630003e+00	-7.438627737690779451e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.864755588957991678e-02	1.509542234751598544e-01	6.510381903060913356e-02	-1.165319991382902098e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.469021647057502933e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.360000000000000000e+02	-1.457816371541268863e+00	-4.166094514448929753e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.513240739222373510e-02	1.155852075875942048e-01	4.984980389526099537e-02	1.451298363205814901e-01	0.000000000000000000e+00	0.000000000000000000e+00	-6.871066319790274102e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.370000000000000000e+02	-1.493658699405695289e+00	1.374799592763498168e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.448331566964631265e-02	1.066033700185693156e-01	4.597610023732826012e-02	-1.198691048348214522e-01	0.000000000000000000e+00	0.000000000000000000e+00	9.344346279566782820e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.380000000000000000e+02	-1.421686408554973413e+00	2.119694255579780418e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.673715780636208378e-02	1.082502104338933790e-01	4.668635264301330273e-02	-5.317684344364127791e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.151334964921789702e-03	0.000000000000000000e+00	0.000000000000000000e+00
3.390000000000000000e+02	-1.358393598428236038e+00	5.247361910975676391e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.197591570453563140e-02	1.292087613815117719e-01	5.572539558348513222e-02	9.123957187591558160e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.175047197345274741e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.400000000000000000e+02	-1.212162047668441822e+00	8.199871917188293891e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.704758518675375393e-04	1.555477656225074390e-01	6.708493045489202777e-02	3.565135526875180816e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.003190607205595830e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.410000000000000000e+02	-1.082262341653408511e+00	1.198212174354956083e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.405854530367411882e-03	2.012063274807391611e-01	8.677664016651422119e-02	7.033055075426365710e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.269991902130769568e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.420000000000000000e+02	-8.554664989870169878e-01	1.586391411684002106e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.365330848158732541e-02	2.512565056597711455e-01	1.083623743553534802e-01	-1.370769948137975092e-01	0.000000000000000000e+00	0.000000000000000000e+00	9.194108359277685175e-03	0.000000000000000000e+00	0.000000000000000000e+00
3.430000000000000000e+02	-9.697926770114043693e-01	1.783426746892915915e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.405966453196503096e-02	2.818050599179829363e-01	1.215374116100336882e-01	-2.078711626993437478e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.736137800942340673e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.440000000000000000e+02	-6.982141485491728528e-01	1.980153871673789423e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.115740498113105800e-02	3.066484866811125531e-01	1.322519312365080246e-01	-8.262479111388688902e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.069576219229093489e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.450000000000000568e+02	-7.019572016661903557e-01	2.070934573485084140e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.557984884665258730e-03	3.200455694322184019e-01	1.380298502964620588e-01	-2.418919128328983134e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.682954611093905234e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.460000000000000568e+02	-4.897018844013688588e-01	2.249087884373211388e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.777472504648572399e-02	3.446832563668402738e-01	1.486556376415691938e-01	8.111011314309649056e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.352790679046083966e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.470000000000000568e+02	-1.822589136119769637e-01	2.403127020393917679e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.064574115001288013e-01	3.667525293961310662e-01	1.581737148729258913e-01	3.975073415656890652e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.569217573599131305e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.480000000000000568e+02	-6.656034696861121147e-02	2.435952860117514884e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.134682100779699887e-02	3.717843950733837888e-01	1.603438672866614456e-01	-1.134080081530398076e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.029782590601331149e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.490000000000000568e+02	-2.537223217007110732e-01	2.449329139143370693e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.748280209641564775e-02	3.736307789646970967e-01	1.611401801894395414e-01	-1.857951251985045377e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.029856275295967100e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.500000000000000568e+02	-1.728208739429817620e-01	2.505958455353370695e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.144201417761712414e-01	3.820199339907935920e-01	1.647582702060038651e-01	-1.658794717301711324e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.447717165260382605e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.510000000000000568e+02	-2.002849391213060437e-01	2.552544958140484432e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.315133712166315749e-02	3.889278518688623620e-01	1.677375293060322792e-01	-2.672951377280578106e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.623322167766849455e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.520000000000000000e+02	-1.682988257822653211e-01	2.614125926483686690e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.482795277296728553e-02	3.980783911425682109e-01	1.716839919236804735e-01	2.491876699639276882e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.742403968544135309e-03	0.000000000000000000e+00	0.000000000000000000e+00
3.530000000000000000e+02	1.121078168902861494e-03	2.652442969561750186e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.147682987552368639e-01	4.040946066868243980e-01	1.742786806111117637e-01	4.728829410763373681e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.591225068140171450e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.540000000000000000e+02	1.602658669405735981e-01	2.646404136921749473e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.518719691549724748e-01	4.039366872571704681e-01	1.742105699765938154e-01	1.094859335984345663e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.823906169013822298e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.550000000000000000e+02	1.282042819174744053e-01	2.583174560072324599e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.076041337923334534e-01	3.943899912234411498e-01	1.700932509537871617e-01	1.917195818564363524e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.572445985697307744e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.560000000000000000e+02	2.199524956837559664e-01	2.546890787520016186e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.221906695746902138e-01	3.896033303871738185e-01	1.680288509411798081e-01	-8.178985161276686178e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.788133001670560385e-03	0.000000000000000000e+00	0.000000000000000000e+00
3.570000000000000000e+02	1.168706522486800958e-02	2.480703157346388910e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.001535323501622610e-02	3.786626641397385917e-01	1.633103399975988079e-01	3.932434792609456969e-04	0.000000000000000000e+00	0.000000000000000000e+00	-1.135288235963959613e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.580000000000000000e+02	1.111921374351310388e-01	2.471206022709648398e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.335732230989743197e-01	3.777140144604992922e-01	1.629012052181676717e-01	4.428684128821136598e-04	0.000000000000000000e+00	0.000000000000000000e+00	-1.050094330134450533e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.590000000000000000e+02	7.253562664551704842e-02	2.434077384620821682e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.553509584338984950e-02	3.720136017689724683e-01	1.604427199778063751e-01	-9.055837788055814963e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.102716325764812350e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.600000000000000000e+02	-6.978643241717094603e-02	2.407214595775171162e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.866264140729590570e-02	3.675129030561159471e-01	1.585016504923678626e-01	3.218594834839782343e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.469792644953887284e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.610000000000000000e+02	7.412706548544273355e-02	2.409948648077146149e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.244219869472499851e-01	3.684465628054703346e-01	1.589043211323173110e-01	-2.982464649030242693e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.983559451312746975e-03	0.000000000000000000e+00	0.000000000000000000e+00
3.620000000000000000e+02	-2.275462829487889804e-02	2.384119680322418056e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.051553667928840918e-01	3.642195116811123845e-01	1.570812692273026723e-01	2.474393221247968983e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.367971574863972056e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.630000000000000000e+02	5.712310382178892310e-02	2.383917207005021410e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.600246542131235128e-02	3.645074030912798246e-01	1.572054326129999624e-01	1.382025998363413943e-01	0.000000000000000000e+00	0.000000000000000000e+00	-7.253234792861971980e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.640000000000000000e+02	4.824116161793911006e-01	2.360208792315224180e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.511256694318491856e-01	3.646549979896600013e-01	1.572690896143381367e-01	1.208598449928708490e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.223946308498700813e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.650000000000000000e+02	4.101287403083823113e-01	2.161502548429679038e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.796849148669143414e-02	3.346139874920889268e-01	1.443129445820389434e-01	4.879177941189333234e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.684565469298292040e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.660000000000000000e+02	6.286222017329357037e-01	2.022901258458813079e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.420440091811457334e-02	3.175925810052701581e-01	1.369719206474112605e-01	-4.801009323600941014e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.443243965179201449e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.670000000000000000e+02	6.887925907053903396e-01	1.956713039095681950e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.890037187930187004e-02	3.091144776892619239e-01	1.333154684375859600e-01	2.481334344772601411e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.482505919629508562e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.680000000000000000e+02	9.265646699688491195e-01	1.846954981147562291e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.849527352970138344e-02	2.986783483877561429e-01	1.288145551290088564e-01	9.987219173450075094e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.067204669459155320e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.690000000000000000e+02	1.234494891943676897e+00	1.682117819581641527e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.382340804849051835e-02	2.848450303415740459e-01	1.228484959228568763e-01	-5.145045799074775966e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.387945582030606972e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.700000000000000000e+02	1.236017835382408281e+00	1.283569974763506094e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.549875065634713001e-02	2.322871053998037116e-01	1.001812160332258977e-01	3.046009588070366578e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.111585531415368394e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.710000000000000000e+02	1.362029458304697016e+00	9.202427137942670310e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.192876745555624229e-02	1.943314457752912672e-01	8.381162836290623197e-02	-1.359471868791964633e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.272230422804621730e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.720000000000000000e+02	1.260022187196593535e+00	7.004284733490814263e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.683642973100147461e-02	1.650351226175308383e-01	7.117665547366518186e-02	-8.073844726301143693e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.009415579622754411e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.730000000000000000e+02	1.241367288940116831e+00	5.260375652278789227e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.204441830870593699e-02	1.471844001462842277e-01	6.347796259459577428e-02	8.470764973175656798e-03	0.000000000000000000e+00	0.000000000000000000e+00	-3.986006384987074436e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.740000000000000000e+02	1.275658954313989790e+00	1.815344944687512507e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.038805596729942653e-02	1.263684978588319463e-01	5.450044143432072191e-02	1.002465975647896246e-01	0.000000000000000000e+00	0.000000000000000000e+00	-8.266579582164963746e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.750000000000000000e+02	1.285783153445388516e+00	-2.258054552245247759e-01	0.000000000000000000e+00	0.000000000000000000e+00	-6.334600803352890414e-03	1.241241063540539508e-01	5.353247608034076427e-02	-9.687783630858057271e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.308591210479923828e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.760000000000000000e+02	1.261221572667961421e+00	-3.595221271285405917e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.172737172657185984e-03	1.275660003762262296e-01	5.501690255336960655e-02	-8.034498710684101486e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.894422258090329408e-03	0.000000000000000000e+00	0.000000000000000000e+00
3.770000000000000000e+02	1.236674907398145562e+00	-6.654917031107752123e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.140871697801300624e-04	1.478161661238610036e-01	6.375043180365121132e-02	-1.359339646162409931e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.408647790705387731e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.780000000000000000e+02	1.244871841963220094e+00	-8.859891323464896828e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.726598721328881586e-03	1.700756452149693176e-01	7.335054146008365694e-02	7.456449381728161296e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.171336381223691991e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.790000000000000000e+02	1.065244189798853158e+00	-1.123496395675071646e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.565452391017172797e-04	1.885487841416094434e-01	8.131767126884441310e-02	4.343288402433984063e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.010551258853279941e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.800000000000000000e+02	8.786906679152374222e-01	-1.380772183697062117e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.083392453246963427e-03	2.147830321127568443e-01	9.263202666082029357e-02	4.185060218100657842e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.800008986950597079e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.810000000000000000e+02	6.808516900912804370e-01	-1.503492042743366675e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.562559118092961621e-02	2.258738817222339101e-01	9.741530896487529678e-02	1.052204996861210440e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.465544751048424105e-03	0.000000000000000000e+00	0.000000000000000000e+00
3.820000000000000000e+02	3.885386628604541870e-01	-1.652604694808170294e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.354102766006523767e-02	2.410918472724158934e-01	1.039785415289255638e-01	7.416519494823280330e-03	0.000000000000000000e+00	0.000000000000000000e+00	-5.764874532711788957e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.830000000000000000e+02	2.496087912390264618e-01	-1.759756307743022941e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.994435847716875668e-02	2.548099523099379149e-01	1.098949114538298744e-01	1.163103738738654747e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.981826008992290944e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.840000000000000000e+02	-7.387112570473583495e-02	-1.794920114126236310e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.560368160142815347e-02	2.575740781225191456e-01	1.110870287893858110e-01	1.021774850804145762e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.092744376578358434e-01	0.000000000000000000e+00	0.000000000000000000e+00
3.850000000000000000e+02	-3.941763567892238584e-01	-1.782874114574383384e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.556099942703347200e-02	2.560556869858879314e-01	1.104321742281738628e-01	6.755881977578176434e-03	0.000000000000000000e+00	0.000000000000000000e+00	3.751998279357648958e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.860000000000000000e+02	-7.062679340984976406e-01	-1.699783119369071560e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.811899417377315559e-03	2.466925601755207420e-01	1.063940274351290322e-01	3.238811767638535150e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.778142487743517686e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.870000000000000000e+02	-9.535858761569806497e-01	-1.470963138132467929e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.382430729547513685e-04	2.180828833820945556e-01	9.405519267049632093e-02	-6.973955495750691624e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.229796726710564829e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.880000000000000000e+02	-1.030286529984413280e+00	-1.234212381200381348e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.495177492447444516e-04	1.868360849008473823e-01	8.057901514609748517e-02	-7.558681666530120413e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.577946690195802304e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.890000000000000000e+02	-1.087324757896884098e+00	-1.018288723331083556e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.576894252855639818e-04	1.594990611547307813e-01	6.878905256121159439e-02	1.214253266013972342e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.091511710816546465e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.900000000000000000e+02	-1.223615804932206785e+00	-7.747604446028812930e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.119717959672536942e-03	1.349864523771750202e-01	5.821720893151203363e-02	1.191588589971395856e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.810978077579909029e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.910000000000000000e+02	-1.394927675781035603e+00	-5.975773215430666419e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.055371398946319317e-02	1.259921182810691820e-01	5.433811574807375505e-02	6.498296039212708708e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.134821148339175759e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.920000000000000000e+02	-1.444433726535202300e+00	-2.952498140823825445e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.294527944132448288e-02	1.076008709334037722e-01	4.640630429222133979e-02	1.044766088579243413e-01	0.000000000000000000e+00	0.000000000000000000e+00	-8.280418096776227810e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.930000000000000000e+02	-1.442835685102099141e+00	1.522193130430059549e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.898676096296609758e-02	1.068304421137720728e-01	4.607403231403768562e-02	-1.278515522523404058e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.138347209406029681e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.940000000000000000e+02	-1.388316103057404494e+00	4.352904988042480827e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.483840952373374766e-02	1.225169461750594269e-01	5.283933704098372347e-02	-6.829129090447677748e-03	0.000000000000000000e+00	0.000000000000000000e+00	4.971778466202619873e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.950000000000000000e+02	-1.295472388675234399e+00	6.833649044334766387e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.928876315421419477e-03	1.429552274442849602e-01	6.165399710425319146e-02	1.341630102397341484e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.295720415239885584e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.960000000000000000e+02	-1.103489575220028440e+00	9.523589012235442741e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.547116338155239397e-04	1.684376879576898467e-01	7.264412019936719589e-02	-4.904337903451769926e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.990515910361413066e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.970000000000000000e+02	-1.033404710500975154e+00	1.274102160088667279e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.038173667312835155e-03	2.104400390219185735e-01	9.075897250090374235e-02	5.456378309795916620e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.447825321320684644e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.980000000000000000e+02	-8.220356900388448018e-01	1.539654576115621953e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.964177972982299875e-02	2.439094518308483617e-01	1.051937232777303138e-01	-4.793392937016302535e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.349920120137634544e-02	0.000000000000000000e+00	0.000000000000000000e+00
3.990000000000000000e+02	-7.607976378717778987e-01	1.705695134765572885e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.116786901077619673e-02	2.671579911748771519e-01	1.152203966846437194e-01	1.345475559421426826e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.555807112363729237e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.000000000000000000e+02	-4.063187130251570411e-01	1.889528065213250674e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.543575091175261982e-02	2.910056648867707652e-01	1.255054658791178723e-01	-3.274926201548115229e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.569279297185745825e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.010000000000000000e+02	-3.311715841375628133e-01	1.921089680021222934e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.440486148226338969e-02	2.953999470019884610e-01	1.274006400651230275e-01	-7.164164646828545535e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.158401144004020389e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.020000000000000000e+02	-4.043146639529163755e-01	1.962251170310054471e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.035700835490284299e-02	3.017700525906050202e-01	1.301479510836544562e-01	9.831647235744096769e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.260385066357290473e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.030000000000000000e+02	-7.805745391670851352e-02	2.108459330625958916e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.641213435048569369e-02	3.231728167282435504e-01	1.393785751171775777e-01	8.633217198627524125e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.761974979100475028e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.040000000000000000e+02	1.879705212679855242e-01	2.121664204560916644e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.098124468288505684e-02	3.265198492207230241e-01	1.408220895325474620e-01	3.747766422287539950e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.012971145382378951e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.050000000000000000e+02	2.890571916587649226e-01	2.060598846438908449e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.002264244528126930e-02	3.184289781241328998e-01	1.373326435567183978e-01	1.958335912144411675e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.348271031403182496e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.060000000000000000e+02	4.500374772770506793e-01	1.957737662534449363e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.242198270061356719e-02	3.052939429649532688e-01	1.316677410963732753e-01	-1.525492575393442019e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.514823144847550179e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.070000000000000000e+02	3.314454992105433373e-01	1.861892459339550276e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.418401249531274846e-02	2.896979135172352282e-01	1.249414564295029534e-01	-7.628395448640816479e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.823384707852237052e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.080000000000000568e+02	3.792792127228183374e-01	1.792402392580317860e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.706750993769952721e-02	2.801397039066695349e-01	1.208191739625582989e-01	-4.683574982463814540e-03	0.000000000000000000e+00	0.000000000000000000e+00	6.008701630236445296e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.090000000000000568e+02	6.353330489463651087e-01	1.725581802358260086e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.915253733621223890e-03	2.747857308853339231e-01	1.185101024927351643e-01	-8.787894238097393451e-03	0.000000000000000000e+00	0.000000000000000000e+00	1.301630743170230919e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.100000000000000568e+02	8.258809004317245739e-01	1.656618214481129225e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.129622576729569831e-03	2.692928128833126378e-01	1.161411065725089647e-01	5.476911419349165394e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.024420980902494685e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.110000000000000568e+02	1.105250380102647201e+00	1.442994608996369221e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.077455856605952743e-02	2.482399110362778771e-01	1.070613718001720283e-01	-1.012141588371374447e-03	0.000000000000000000e+00	0.000000000000000000e+00	6.100046653688789150e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.120000000000000568e+02	1.250819445444632638e+00	1.246411707603920060e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.656849564974619535e-02	2.281688582403536281e-01	9.840509071775052630e-02	-1.979968282992623091e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.996774608809761403e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.130000000000000568e+02	1.305428989243172522e+00	9.673380569506528914e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.691852176607269220e-02	1.967451844807029115e-01	8.485263009340869578e-02	4.533986958967853309e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.024068807417044119e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.140000000000000568e+02	1.392354391747874676e+00	5.167984450073273006e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.627921491434746099e-02	1.564012488051082506e-01	6.745302227363371428e-02	1.106083466791330655e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.455959991355813610e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.150000000000000568e+02	1.386041705610325803e+00	7.623890827326462727e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.787765865541121948e-02	1.315726244674763901e-01	5.674488686381423674e-02	1.907006159717525989e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.466439340237479960e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.160000000000000568e+02	1.344452597201045041e+00	-3.858889239855081144e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.064720390318659587e-02	1.352415981441430215e-01	5.832724867373789007e-02	1.326137683479359508e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.027051097639861910e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.170000000000000000e+02	1.214186619785573074e+00	-6.355359410152636723e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.725483394664484294e-04	1.437010134241372139e-01	6.197564107253777238e-02	-6.729507619159828813e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.710171792415793979e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.180000000000000000e+02	1.178780645799232030e+00	-8.119170396481976137e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.694111755606264016e-04	1.585073199522585574e-01	6.836133256580798068e-02	-3.058074207858337348e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.516105625532187563e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.190000000000000000e+02	1.103889844504561957e+00	-1.103350107953621650e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.617882562009343860e-04	1.878209003627984430e-01	8.100374819521259651e-02	-6.098736769639676036e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.129581830622320954e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.200000000000000000e+02	1.035869088372451952e+00	-1.324367778675240359e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.744753576461324868e-03	2.129298811721868079e-01	9.183279626703717835e-02	-6.065064870282158710e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.714839821114523800e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.210000000000000000e+02	9.724507660686759758e-01	-1.567726015058410471e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.709205498978663695e-02	2.432287876679492533e-01	1.049001651681137348e-01	-8.290063232259525794e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.034192924066066943e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.220000000000000000e+02	9.652765002708877384e-01	-1.718276487853143131e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.397302511603364494e-02	2.636933001036270152e-01	1.137261380826790347e-01	-7.450279509064647310e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.983534862799814502e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.230000000000000000e+02	7.744219994625025638e-01	-2.017761482591200917e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.799013894956638160e-02	3.010917624228880984e-01	1.298554168351075677e-01	7.885987628190034571e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.372350553038836296e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.240000000000000000e+02	4.598154612722342716e-01	-2.229731518558208059e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.341925904059784624e-02	3.263475260888764606e-01	1.407477696910772458e-01	-5.957531532402597120e-03	0.000000000000000000e+00	0.000000000000000000e+00	-7.333023216652494701e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.250000000000000000e+02	3.433258609163112873e-01	-2.330071702406733003e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.704786968732444646e-02	3.396757389817162132e-01	1.464959862046725514e-01	1.931749044091561618e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.906371943659582721e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.260000000000000000e+02	1.689344117990279615e-01	-2.390803812931076688e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.873324389987623850e-02	3.470936282942668760e-01	1.496951883272978900e-01	1.700868740201024604e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.725336539311043665e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.270000000000000000e+02	-2.509006881089986818e-03	-2.429346162832104472e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.967505508691447413e-02	3.518742427478921408e-01	1.517569802697995851e-01	5.457295203604453637e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.031640166374543810e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.280000000000000000e+02	-1.013372280254649094e-01	-2.423353837196623228e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.091102276627967244e-01	3.507061908405273432e-01	1.512532203440360989e-01	-1.026155168679159929e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.787311277496132972e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.290000000000000000e+02	2.130070514160987971e-01	-2.400478722610265514e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.411489763547752685e-02	3.488529108855073502e-01	1.504539342680065450e-01	1.250730710488002495e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.229294579719371117e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.300000000000000000e+02	-2.012923712246141028e-01	-2.426569475222427386e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.154721503553045314e-01	3.510881101464322085e-01	1.514179352498986886e-01	-1.356174910644663278e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.921992166899182314e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.310000000000000000e+02	2.142211192055740732e-01	-2.386973777508962336e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.657161456224175433e-02	3.468676329770978839e-01	1.495977196599123926e-01	-9.149841583319069660e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.483755753953958256e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.320000000000000000e+02	3.613285468809557255e-01	-2.425818341383351839e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.362299475430499562e-02	3.539558437545999303e-01	1.526547364235754656e-01	6.792851588152169773e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.263782865924017312e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.330000000000000000e+02	1.111262452676200774e-01	-2.502952808887975777e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.788900278703122182e-01	3.633188661068305625e-01	1.566928275083460387e-01	1.053997565065806913e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.105189906366336045e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.340000000000000000e+02	1.368207462097382754e-01	-2.504613532584416546e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.012832006314715316e-02	3.637171520797057855e-01	1.568646121963233331e-01	-8.575689204117351028e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.350246089168709085e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.350000000000000000e+02	2.457065656590528835e-01	-2.519009793165936983e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.822731720340304507e-02	3.666217562122547347e-01	1.581173147696017522e-01	9.219631486879494020e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.457043834790420822e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.360000000000000000e+02	-1.003948368530956370e-01	-2.548733372373203299e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.192528831527395611e-01	3.693125455101293753e-01	1.592778039483501717e-01	1.023923098533510434e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.941349214450914018e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.370000000000000000e+02	-2.750717418359970856e-01	-2.520254471286921483e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.260949133356968621e-01	3.650418677369454690e-01	1.574359379377413271e-01	1.965559428625348118e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.810383255504883937e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.380000000000000000e+02	-2.125735969477567378e-01	-2.473916035926973844e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.183845178406908311e-01	3.581164439671042365e-01	1.544491279745834889e-01	1.335296848233487044e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.129409029231774386e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.390000000000000000e+02	-4.517465081973587870e-01	-2.441419035477160993e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.420091677291669685e-01	3.538770163280806069e-01	1.526207399208390214e-01	-6.356052592830323256e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.248148372568633618e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.400000000000000000e+02	-1.236311792224006334e-01	-2.405726179929758235e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.108085376835598046e-01	3.480527391664491321e-01	1.501088349160454583e-01	-4.988316701388368496e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.461963339867880796e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.410000000000000000e+02	6.952687317885097862e-02	-2.383612222857951490e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.982514259111122223e-02	3.454190165206381113e-01	1.489729577963889440e-01	-1.372441047451699869e-01	0.000000000000000000e+00	0.000000000000000000e+00	-5.628779109822616006e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.420000000000000000e+02	3.365099135318647683e-01	-2.397407111606475905e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.414587027521577445e-02	3.495161328700246983e-01	1.507399696331969408e-01	2.640436586344103304e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.200329590234073374e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.430000000000000000e+02	1.927108893442241178e-01	-2.437051891078672039e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.913471341402636916e-02	3.541024053774347036e-01	1.527179457936096718e-01	5.680856925658426398e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.074798025733475076e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.440000000000000000e+02	-1.413062095510417282e-02	-2.452362430012421601e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.906827160502732932e-02	3.552448272256518158e-01	1.532106531702144836e-01	-6.158342412337902694e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.895114936114905141e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.450000000000000000e+02	9.977083818940274407e-02	-2.444190453350028047e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.808193693511815914e-02	3.545538892869202208e-01	1.529126657324768601e-01	-1.725366417947375719e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.486702025439600727e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.460000000000000000e+02	6.925629064510308019e-02	-2.475294082037789778e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.150163147341261072e-02	3.589983017058228643e-01	1.548294570929835412e-01	-1.502516955336418158e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.847834314903874483e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.470000000000000000e+02	3.763806534420965910e-01	-2.485032215539969780e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.420032850962784088e-02	3.628291294828294711e-01	1.564816236411603612e-01	-7.009339256497897075e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.489972605580059228e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.480000000000000000e+02	4.604128687293974065e-01	-2.573788399617905842e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.253014583246464378e-02	3.768127868672654368e-01	1.625125227254518301e-01	1.030517967276267932e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.472074231628427543e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.490000000000000000e+02	-4.406361392048639691e-02	-2.657317559178793420e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.095736935823336089e-02	3.855516873670638556e-01	1.662814507831360533e-01	-1.326321832235287934e-01	0.000000000000000000e+00	0.000000000000000000e+00	-5.405201029126616152e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.500000000000000000e+02	2.550570161144990466e-01	-2.640219032197453242e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.158932828709952845e-02	3.846011199565166350e-01	1.658714899671980825e-01	4.382742049158282194e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.889733429588347571e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.510000000000000000e+02	-1.046326019466173318e-02	-2.695448526866416117e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.123480321725362607e-02	3.913080004169948167e-01	1.687640442108575833e-01	1.126512578639973089e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.766353271499600724e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.520000000000000000e+02	-3.706837181478128129e-01	-2.687776758950352729e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.445115809893753045e-01	3.901013217836906133e-01	1.682436265578153567e-01	-7.756512581899606407e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.421373971024786076e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.530000000000000000e+02	-5.555064527936526275e-03	-2.558328457350519614e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.222519538783204129e-02	3.709884563773571675e-01	1.600005933614102038e-01	6.945261652113231265e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.021481121437354533e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.540000000000000000e+02	-2.882067566919839230e-01	-2.551421837831413519e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.256455483006620744e-01	3.696861821641831969e-01	1.594389465118605798e-01	3.001536115186672141e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.460937391850014866e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.550000000000000000e+02	-2.574519665408721569e-01	-2.447081757707696426e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.190162266339549885e-01	3.541614866102567594e-01	1.527434266503280014e-01	1.107265544240532418e-01	0.000000000000000000e+00	0.000000000000000000e+00	-6.119278151998322479e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.560000000000000000e+02	-4.323568360637101704e-01	-2.374867365335649350e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.341304604950738777e-01	3.439266496993033106e-01	1.483293271140970482e-01	-6.669227451026026043e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.817869110183965242e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.570000000000000000e+02	-1.204282954516756599e-01	-2.310837180289888160e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.213752855328858793e-02	3.339774703362063391e-01	1.440384262759427936e-01	4.646005718119996380e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.384627105294001459e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.580000000000000000e+02	-2.722118541475319620e-01	-2.274036631684196674e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.363116584009839205e-02	3.285002811592732108e-01	1.416762139127349385e-01	-8.459036031178822357e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.741962560443105767e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.590000000000000000e+02	-1.152690791859720121e-01	-2.230076549827214816e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.932121262854536170e-02	3.220036207504187176e-01	1.388743220953060353e-01	1.277038624718322135e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.099553697728743951e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.600000000000000000e+02	-4.447679597546863040e-01	-2.206806519136471856e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.178261024282821062e-02	3.190863875983228626e-01	1.376161723408184101e-01	1.462132330403079217e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.137651881172670881e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.610000000000000000e+02	-8.342900083187581028e-01	-2.101609551502797935e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.146798707738394818e-02	3.072052117202471733e-01	1.324920366496804558e-01	-8.578791117306999725e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.336188615392538692e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.620000000000000000e+02	-7.100353581064751118e-01	-1.806362186059975450e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.659278251521365984e-03	2.623410233107424938e-01	1.131429258005350047e-01	5.513054418104524831e-03	0.000000000000000000e+00	0.000000000000000000e+00	2.999961151059970729e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.630000000000000000e+02	-9.289130839737693712e-01	-1.659544598914353353e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.347189389154984163e-04	2.445515465758809903e-01	1.054706470968772986e-01	-6.678318897820237354e-03	0.000000000000000000e+00	0.000000000000000000e+00	2.705967561169884267e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.640000000000000000e+02	-1.120163285404763842e+00	-1.465072490630904944e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.637283926692571377e-04	2.214444638480454197e-01	9.550498136321289300e-02	5.216498232106499267e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.974945374101901407e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.650000000000000000e+02	-1.375073421025920117e+00	-1.245745556919452435e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.375545078788037986e-02	2.001904960024846747e-01	8.633853047204277653e-02	-7.510027681543866851e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.755421400373037732e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.660000000000000000e+02	-1.359291094242924602e+00	-1.066353924750565563e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.076489457157343343e-02	1.766154211654611950e-01	7.617102822872059975e-02	8.824887742719060568e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.728905922395897882e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.670000000000000000e+02	-1.519197705964909551e+00	-7.320350583474091177e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.353956731814727865e-02	1.466332980369493832e-01	6.324028224907415896e-02	4.308815820584761293e-03	0.000000000000000000e+00	0.000000000000000000e+00	5.534865988959949967e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.680000000000000000e+02	-1.509370248921932944e+00	-4.752015676422433610e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.040504640865394556e-02	1.233740554435479725e-01	5.320899272480973663e-02	1.811974825507657247e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.122562060729811295e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.690000000000000000e+02	-1.484399727213172593e+00	-2.581674524602517451e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.624080362423299867e-02	1.090826972677634982e-01	4.704538911731614981e-02	-7.519832944089464843e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.422078516021537009e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.700000000000000568e+02	-1.418320085765098604e+00	-6.259534162800597934e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.882315611012682147e-02	9.988968302175869896e-02	4.308060878829015478e-02	4.759890812695501822e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.230986056545240681e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.710000000000000568e+02	-1.373416093428852847e+00	3.348200662599859490e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.271606686441174687e-02	1.130709051490845773e-01	4.876543085039626579e-02	2.984003430741915056e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.224100441629483838e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.720000000000000568e+02	-1.285784205982571482e+00	5.365790551861613356e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.126367962193277041e-03	1.262083963455195024e-01	5.443139255506936058e-02	-8.440928977241878017e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.712759249142492057e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.730000000000000568e+02	-1.250868732803828154e+00	8.685112980030850194e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.962569521158957102e-03	1.633048584787406277e-01	7.043042392893808512e-02	-8.122378556474799116e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.067524110827638761e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.740000000000000568e+02	-1.206984247159682555e+00	1.069252270733709320e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.688338610904117172e-04	1.876800048717290059e-01	8.094298252505349733e-02	7.494457569340527703e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.898877202758942173e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.750000000000000568e+02	-9.957393512099325106e-01	1.301753529042429358e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.540010995162225810e-03	2.133764268246270412e-01	9.202538330883107409e-02	3.635184675638857693e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.817497450527174457e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.760000000000000568e+02	-8.072825568373992455e-01	1.551644588333650931e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.037626882401280537e-02	2.454054692859264919e-01	1.058389284758350646e-01	3.874811653546253454e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.433754940554244572e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.770000000000000568e+02	-6.126014841103987196e-01	1.737456326434273723e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.852312850936089939e-02	2.700454436618373588e-01	1.164657025783305544e-01	4.232036696822374239e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.371105997898557860e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.780000000000000568e+02	-4.564221175524991736e-01	1.852675456962882938e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.586723849422909977e-02	2.858136555907438980e-01	1.232662464268089036e-01	1.436383934426109510e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.208740544750512048e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.790000000000000568e+02	-8.566637198761478666e-02	1.967106205842723998e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.063971289611595761e-02	3.021881054831400126e-01	1.303282497148172958e-01	-5.080708000982553374e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.163140630878893300e-01	0.000000000000000000e+00	0.000000000000000000e+00
4.800000000000000000e+02	-1.051162667185467359e-01	1.994514698000589448e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.156527543640494954e-02	3.062083588600846284e-01	1.320621120890149158e-01	-7.872210574122422144e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.718969941119415673e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.810000000000000000e+02	-1.804655298217591741e-01	2.011855078307001499e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.099410122091548425e-02	3.086851955320877861e-01	1.331303268282269248e-01	4.660754564256022747e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.132048088343080544e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.820000000000000000e+02	-2.754038709582992683e-02	2.047835811283182927e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.573689730833167710e-02	3.143396196031281176e-01	1.355689773871091297e-01	-1.593141718152033676e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.942747139786542565e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.830000000000000000e+02	-8.659288300792794546e-03	2.052433980931489543e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.871529006064710177e-02	3.150941760371118172e-01	1.358944038926171716e-01	5.145317532202658972e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.592490661518049327e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.840000000000000000e+02	1.937115964975877624e-01	2.049911885545732115e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.125927682965081278e-02	3.159712827612891073e-01	1.362726841170192604e-01	8.648667024849276963e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.608200381471105306e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.850000000000000000e+02	4.869960424640851215e-01	1.997347019579978733e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.910695760892091644e-02	3.116105393790348788e-01	1.343919745783164754e-01	-6.319404868052294622e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.571137495121212979e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.860000000000000000e+02	5.282213874209903404e-01	1.917465894380035785e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.467920797918363635e-03	3.006036279603770955e-01	1.296448932937430687e-01	-4.465731427360745964e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.699103600576639006e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.870000000000000000e+02	6.544825000804447290e-01	1.840657245853637658e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.409744742027927981e-03	2.917234408850187810e-01	1.258150296502974497e-01	1.312847712234825881e-01	0.000000000000000000e+00	0.000000000000000000e+00	-9.339602727155876805e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.880000000000000000e+02	1.132735671736698313e+00	1.624467565126181734e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.666011981053363081e-02	2.736790778345107866e-01	1.180328231010637080e-01	-1.336256278291174382e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.177557428468595756e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.890000000000000000e+02	1.069343116768081359e+00	1.338278641921594847e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.569030699632857691e-03	2.329960720263071494e-01	1.004869804821299506e-01	1.435703572786493909e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.033566857581319887e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.900000000000000000e+02	1.412502934491207895e+00	1.117408391522171307e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.210340823859692189e-02	2.196604835254224175e-01	9.473558300254146525e-02	-4.015773885270158654e-03	0.000000000000000000e+00	0.000000000000000000e+00	-7.165380282272694468e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.910000000000000000e+02	1.428018104124421983e+00	6.667719197524383246e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.271848458274836946e-02	1.719453736919566156e-01	7.415692144468996605e-02	9.454348072787489843e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.362950548037588000e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.920000000000000000e+02	1.479691860940298920e+00	3.521297489329723862e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.033423737604196146e-02	1.507677814071111122e-01	6.502340994778585404e-02	-2.381902792191988028e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.323778171043067664e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.930000000000000000e+02	1.426783844248536104e+00	1.240683322338592687e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.984961348270682449e-02	1.336889719880706429e-01	5.765762916949288691e-02	-1.087473224988649290e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.584830864314036775e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.940000000000000000e+02	1.368621304343958345e+00	-2.920855719299774722e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.307520187159849287e-02	1.328646627723551188e-01	5.730211955359904019e-02	1.351558806898013054e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.902019981956282857e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.950000000000000000e+02	1.254418707140184441e+00	-4.943692266398686530e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.280833434853970880e-03	1.352704034568665004e-01	5.833967188273130045e-02	-1.175375627939992534e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.698389149457115929e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.960000000000000000e+02	1.245242164137056351e+00	-7.656427701275348996e-01	0.000000000000000000e+00	0.000000000000000000e+00	-9.601282106158377924e-04	1.577666265647009181e-01	6.804188494022593570e-02	-8.041807221410365858e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.855355520121414234e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.970000000000000000e+02	1.210330098683214617e+00	-1.059891792994354542e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.762690407738954929e-04	1.877288903453866731e-01	8.096406594330418649e-02	3.041203473819149156e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.885471422527803365e-03	0.000000000000000000e+00	0.000000000000000000e+00
4.980000000000000000e+02	1.048051346759115932e+00	-1.329618033014132283e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.894328359490218737e-03	2.140847194319336899e-01	9.233085706547887461e-02	-8.035788378452711489e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.809190720885116871e-02	0.000000000000000000e+00	0.000000000000000000e+00
4.990000000000000000e+02	1.010988340049488121e+00	-1.519417459369105661e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.433325744738723519e-02	2.379430351872044991e-01	1.026205159802682232e-01	-3.417172756477603740e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.684781682649454770e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.000000000000000000e+02	9.227833871112742781e-01	-1.660299868619108610e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.306683521756935223e-02	2.544269600120336317e-01	1.097297344190014262e-01	-8.766327913053935383e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.285640582965429969e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.010000000000000000e+02	7.917200009315261688e-01	-1.867203968044703455e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.864472568630727772e-02	2.800123123676661607e-01	1.207642323020311770e-01	6.063424016068234140e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.158413876059968289e-03	0.000000000000000000e+00	0.000000000000000000e+00
5.020000000000000000e+02	5.428743426974730335e-01	-2.048822543983594535e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.320314102400601292e-02	3.011902761558603037e-01	1.298979040215923475e-01	8.828049678070522266e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.717917691219340931e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.030000000000000000e+02	2.524138536352948936e-01	-2.133418617057213140e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.694207543327410581e-02	3.097963251388287098e-01	1.336095368772834135e-01	7.666767993702321149e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.874756411303690640e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.040000000000000000e+02	1.442504077977185828e-02	-2.196016275249299987e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.385362819482765850e-02	3.173603868086516400e-01	1.368717795012504845e-01	-6.523376256515582561e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.190990562200899994e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.050000000000000000e+02	1.316338902513842779e-01	-2.193138102810185508e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.864707673533226862e-02	3.176063424684981151e-01	1.369778557169373800e-01	-7.145467427754625955e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.868050312374838540e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.060000000000000000e+02	2.455401456378241143e-01	-2.206265438453536287e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.434060341416178441e-02	3.204675585166312790e-01	1.382118463103558514e-01	8.646145532872634432e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.066389152265073859e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.070000000000000000e+02	-3.618437684085012984e-03	-2.276598187367428139e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.553136406192513530e-02	3.292258236379878023e-01	1.419891272260946635e-01	8.829255259112932241e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.234611581539065278e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.080000000000000000e+02	-2.340707025361184745e-01	-2.270626371824892686e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.473930286580322824e-02	3.279547412715118071e-01	1.414409324525070788e-01	-1.145048771941000604e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.498309397271073817e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.090000000000000000e+02	-5.466048543924323377e-03	-2.208264852507927589e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.386230091916136387e-02	3.190900988527884397e-01	1.376177730966690327e-01	-3.968690059767285977e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.007450588436608951e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.100000000000000000e+02	5.479951143581099360e-02	-2.202101819528292648e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.709061075256406159e-02	3.184606345341562950e-01	1.373462964381183815e-01	1.141483648436042025e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.039979858448654315e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.110000000000000000e+02	-2.454776817928683019e-01	-2.211459803128585033e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.283668417350705970e-02	3.191836497571080011e-01	1.376581197460535755e-01	6.764734956750520500e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.050249424621449018e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.120000000000000000e+02	-4.589986205634667416e-01	-2.139376625529560982e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.425976985668562458e-02	3.091763738061288902e-01	1.333421631103048621e-01	-2.927582012243135773e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.841005651597493631e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.130000000000000000e+02	-4.802419708494213291e-01	-2.057568928089177351e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.217532892571391329e-02	2.971933181066976348e-01	1.281740884998064101e-01	-4.756370033134751929e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.875748866536450510e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.140000000000000000e+02	-4.963254996730405155e-01	-1.980488250951738305e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.717304751937426460e-02	2.858981750575838587e-01	1.233026981400967836e-01	1.045887037024623156e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.346597971844506303e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.150000000000000000e+02	-8.572087958391432228e-01	-1.906336683529038289e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.247610703832245149e-02	2.790352661278960311e-01	1.203428499775478916e-01	4.157570946759864272e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.021809099259305270e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.160000000000000000e+02	-1.096661626769195985e+00	-1.620874254049442742e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.604642877425979512e-04	2.427318163666254414e-01	1.046858304584253052e-01	-9.859941736972571702e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.045440041014344956e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.170000000000000000e+02	-1.134371423453733874e+00	-1.247572741497420701e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.653748634419550934e-04	1.918723028252978802e-01	8.275104460512146265e-02	-1.083038626372485047e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.510382641008854221e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.180000000000000000e+02	-1.151165266112606389e+00	-9.523194531603333957e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.671558353984072378e-04	1.534128132141940604e-01	6.616416419853969610e-02	-4.037070400105527944e-03	0.000000000000000000e+00	0.000000000000000000e+00	-4.752991251942454559e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.190000000000000000e+02	-1.263159352197185337e+00	-6.274413202652489030e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.969038038231521584e-03	1.209500457670631135e-01	5.216356131074742497e-02	-9.486114878557820596e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.843088929606844617e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.200000000000000000e+02	-1.256094019135067796e+00	-2.228808408811860375e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.129871477034633406e-03	8.995524812934219128e-02	3.879606718012718752e-02	1.187466434600032844e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.706609053446332958e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.210000000000000000e+02	-1.294530840595042198e+00	-1.559187087290189733e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.756986444441394714e-03	9.020879273335585813e-02	3.890541636980792556e-02	5.191876455376338850e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.833723955494435107e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.220000000000000000e+02	-1.274417421312640908e+00	3.201769650546748003e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.342612837880982513e-03	1.051690992554539933e-01	4.535752526769105952e-02	7.307618696148597548e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.249153325849656215e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.230000000000000000e+02	-1.199346575532288961e+00	7.744646222687610049e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.688234228023062066e-04	1.493117210974061471e-01	6.439543754185787783e-02	-6.983042514409729291e-03	0.000000000000000000e+00	0.000000000000000000e+00	-2.184610719630246042e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.240000000000000000e+02	-1.109654071502695905e+00	1.078972495033336143e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.551785769828613478e-04	1.856854777194597572e-01	8.008277913502154233e-02	-9.467021897666504093e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.444988114805991097e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.250000000000000000e+02	-1.079540901083168469e+00	1.231015081847007808e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.816496447515857635e-03	2.056781724580270254e-01	8.870526580832803487e-02	-3.523571341047978395e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.883558039167651604e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.260000000000000000e+02	-9.802558757334293160e-01	1.417974942112343983e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.229956668758762535e-02	2.295037388499603093e-01	9.898080051661947709e-02	-2.960951002734349066e-03	0.000000000000000000e+00	0.000000000000000000e+00	6.248831362451284961e-03	0.000000000000000000e+00	0.000000000000000000e+00
5.270000000000000000e+02	-8.446730734464494850e-01	1.641409240659410074e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.529721733280676010e-02	2.590584753654954775e-01	1.117272224007435782e-01	5.525036369666636027e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.551860329537083361e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.280000000000000000e+02	-6.482606534409054433e-01	1.788639929819215268e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.204950717368592966e-02	2.779459989487186866e-01	1.198730688786103643e-01	8.134347767305523391e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.607552958633834989e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.290000000000000000e+02	-3.429620812303165733e-01	1.910800433156659484e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.831626646592548230e-02	2.939101892942035943e-01	1.267581345825053718e-01	1.040336803426523682e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.676063500999322529e-03	0.000000000000000000e+00	0.000000000000000000e+00
5.300000000000000000e+02	-3.849680844339031793e-02	1.991258721259124176e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.222742674999822865e-02	3.059129367471166705e-01	1.319347018891706413e-01	-1.416435966509701772e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.524097564679927248e-03	0.000000000000000000e+00	0.000000000000000000e+00
5.310000000000000000e+02	-1.884084416374771087e-01	1.996828485066295622e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.051538641436621735e-02	3.064524917757961431e-01	1.321674021882118522e-01	-7.019506147810954111e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.704830035263043955e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.320000000000000000e+02	-2.175309053908330847e-01	2.034457406915261224e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.971385990019808881e-02	3.120368796921110244e-01	1.345758475935761589e-01	5.335347129110438319e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.009763607418591724e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.330000000000000000e+02	9.055693967271766232e-03	2.097371499800086081e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.033327608347967136e-01	3.218282560866186359e-01	1.387986905287189598e-01	-4.007593740113277875e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.551554741702145836e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.340000000000000000e+02	-8.904704950621011861e-02	2.090149136209787706e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.229663959862586697e-02	3.204300709408267611e-01	1.381956787564658229e-01	9.684503682279207992e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.284300545679545491e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.350000000000000000e+02	1.795485264136238435e-01	2.116690548045482512e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.106314064819519272e-02	3.257192345563159619e-01	1.404767989471482903e-01	-2.434601339925192634e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.052302563592068252e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.360000000000000000e+02	1.486955014794750785e-01	2.067252455658962873e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.363671206545737175e-02	3.181819508152823328e-01	1.372261051582503999e-01	6.859656118481785581e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.254519054456871840e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.370000000000000000e+02	4.025223705866775026e-01	2.007369840321079568e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.687667944205079429e-02	3.119162030956615372e-01	1.345238017960873056e-01	3.335506179729336856e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.078644182896774523e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.380000000000000000e+02	6.177609412054013704e-01	1.929633291186392485e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.137770174788169109e-02	3.038891613681832249e-01	1.310618842693949126e-01	-9.312310220011880968e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.271064808502366528e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.390000000000000000e+02	6.437728733973160367e-01	1.701381763355160226e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.665133317380698239e-03	2.714827479113667841e-01	1.170855858356458917e-01	1.190827467422478185e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.051785734163212360e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.400000000000000000e+02	8.594196446764749142e-01	1.495408007489607893e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.071215669072607927e-04	2.476171670424917037e-01	1.067927936091118413e-01	7.063044841453915146e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.565568300155116208e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.410000000000000000e+02	1.147460410745416048e+00	1.278784589854149889e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.414685513784749542e-02	2.281199365505920396e-01	9.838399168015099505e-02	-9.207311992941287493e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.230798925279370966e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.420000000000000000e+02	1.147162474845466296e+00	1.018043978447428444e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.778124354534994261e-03	1.951415507074579225e-01	8.416101192890007576e-02	3.883593705094946780e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.244603735862744726e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.430000000000000000e+02	1.283872484172754236e+00	7.309607889427551797e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.986758423822724759e-02	1.695673927094747957e-01	7.313134137162098647e-02	1.403309988121838629e-03	0.000000000000000000e+00	0.000000000000000000e+00	-9.090611126778104512e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.440000000000000000e+02	1.318034727446158794e+00	3.057556469431667034e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.588229619793933567e-02	1.360104498276206442e-01	5.865884046169964061e-02	4.546800902692759577e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.877023299416262850e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.450000000000000000e+02	1.323344216576052279e+00	1.618267326029754205e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.213452100294859851e-02	1.254015770534483154e-01	5.408342602606363431e-02	5.806075615516899380e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.104223953576251999e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.460000000000000000e+02	1.290610121488256823e+00	-1.512487969060337667e-01	0.000000000000000000e+00	0.000000000000000000e+00	-7.539196819478429304e-03	1.228576198126875713e-01	5.298626340277770574e-02	1.229331999772992345e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.251073541199924463e-03	0.000000000000000000e+00	0.000000000000000000e+00
5.470000000000000000e+02	1.231191673769519879e+00	-4.604471072716338487e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.176333633690591071e-04	1.312846566108186175e-01	5.662069154953364852e-02	1.074684687741414985e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.016407056742109932e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.480000000000000000e+02	1.124795038707415484e+00	-6.974339630541031010e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.608374185605692254e-04	1.437724290857627374e-01	6.200644135227412895e-02	4.498414229184738433e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.311120323155641254e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.490000000000000000e+02	1.007718475055439100e+00	-1.040837621782447320e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.476971115791732747e-04	1.757718222591487245e-01	7.580719931909075948e-02	6.228231806287901767e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.767237065656527800e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.500000000000000000e+02	8.152645938755552768e-01	-1.236109984155704611e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.468376465769043984e-03	1.931606361887275580e-01	8.330667942084839239e-02	5.308480806352575132e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.204443979535736037e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.510000000000000000e+02	6.063478665107203680e-01	-1.325248941751109300e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.579593487763914207e-03	1.989195353422305024e-01	8.579038818814152534e-02	-1.421493110070085331e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.567563718115154325e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.520000000000000000e+02	6.503626024838711217e-01	-1.435563201631669950e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.184309109179144080e-02	2.155405287521856561e-01	9.295872122420746619e-02	1.001016866104310621e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.159466535299778917e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.530000000000000000e+02	3.687180579598733909e-01	-1.657716284567733789e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.372766539365361513e-02	2.415194511443946035e-01	1.041629593243155183e-01	-3.226538637885531524e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.729485492834241800e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.540000000000000000e+02	2.955223901518899132e-01	-1.762765411931989101e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.048431324624474581e-02	2.558160571815094042e-01	1.103288262392309316e-01	4.910877109684611691e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.431972044932985910e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.550000000000000000e+02	9.153446402493613243e-02	-1.783284362478365193e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.962815678072290224e-02	2.567498852781240348e-01	1.107315693623320829e-01	2.089104662599317042e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.269726356597817369e-03	0.000000000000000000e+00	0.000000000000000000e+00
5.560000000000000000e+02	-6.830489947355705693e-02	-1.800579579238279937e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.653915294399381702e-02	2.584314990232295384e-01	1.114568188745376776e-01	1.417446246737034260e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.367398555985519515e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.570000000000000000e+02	-2.283895948492066785e-01	-1.791057848941371100e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.177489057304936630e-02	2.567997548390064666e-01	1.107530771995563906e-01	-6.882640973407561091e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.309172773619121911e-03	0.000000000000000000e+00	0.000000000000000000e+00
5.580000000000000000e+02	-2.860621313185490178e-01	-1.736478314419505509e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.941384989245917486e-02	2.487898795633300131e-01	1.072985632522126115e-01	-3.944727427061603398e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.569892324692054003e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.590000000000000000e+02	-5.241219224534191534e-01	-1.654212637420876764e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.904166533503769758e-04	2.379451231080607354e-01	1.026214164626690906e-01	4.260502727292902331e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.098761956919814486e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.600000000000000000e+02	-7.982797529053585750e-01	-1.555649464879378385e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.146439624436877550e-04	2.271276619957730003e-01	9.795604165955255904e-02	3.969559200638759361e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.657615573642021445e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.610000000000000000e+02	-1.049737423803303482e+00	-1.419834646092405173e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.528440299884061969e-04	2.132219403268490188e-01	9.195875608395141787e-02	-2.906104395777110716e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.438427264762981217e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.620000000000000000e+02	-1.181468564712077507e+00	-1.250567193939221333e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.664571646195508729e-03	1.938243185370361610e-01	8.359291358179719855e-02	6.007842563848306977e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.235853521251104037e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.630000000000000000e+02	-1.394776692988572986e+00	-9.597308266905194563e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.336998213324774365e-02	1.651757514492354084e-01	7.123730613847609194e-02	1.540294887811777258e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.049763545926828717e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.640000000000000000e+02	-1.454629709090705436e+00	-5.856090570633532000e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.617149522683202487e-02	1.286960554946554314e-01	5.550427483240315957e-02	-9.355345914125051676e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.468928533431170837e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.650000000000001137e+02	-1.392065354382021169e+00	-2.349058389553403403e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.774245430034328275e-02	1.009959428209628585e-01	4.355771857766996269e-02	-8.074767356245185490e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.346279787211503542e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.660000000000001137e+02	-1.348981873712836066e+00	3.650026814422718813e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.218537023141534441e-02	9.548561136381143732e-02	4.118121255003906467e-02	-2.527489893622480652e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.342163794568068495e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.670000000000001137e+02	-1.309682837376653364e+00	3.282381428243468235e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.031680951284971157e-03	1.082034522723376163e-01	4.666618669589337604e-02	1.226948588834112785e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.091814393162097302e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.680000000000001137e+02	-1.208986130653192603e+00	6.447807899350932459e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.706540368568268992e-04	1.341370975877466953e-01	5.785089761387723906e-02	-9.483093843904477627e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.118532743407145966e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.690000000000001137e+02	-1.190866915265448078e+00	8.999544007508382126e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.671793842569230671e-04	1.648478067809648062e-01	7.109586955032619338e-02	-6.666242399973518196e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.290994800706728174e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.700000000000001137e+02	-1.140434919951738957e+00	1.022319289162080924e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.596689337404229162e-04	1.790757674541932631e-01	7.723213096468081740e-02	2.877645930152923637e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.582776058988381307e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.710000000000001137e+02	-9.856645180823493391e-01	1.105941567305224194e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.378297135192353251e-04	1.856521898421038541e-01	8.006842267719346817e-02	-7.653211104676327370e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.180696688889456558e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.720000000000001137e+02	-9.347984269234957955e-01	1.450209212193502850e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.424014544845965402e-02	2.331271211697945878e-01	1.005434996011403959e-01	8.745526535950298719e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.421441188792145760e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.730000000000001137e+02	-6.694595707915240723e-01	1.729488835434556337e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.094123493804020950e-02	2.694870102285218949e-01	1.162248603657296542e-01	7.620978265855007927e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.631952361795296097e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.740000000000001137e+02	-4.090461414553803188e-01	1.919394152191594927e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.605388808520040733e-02	2.954424203201436727e-01	1.274189580369899100e-01	-8.239259380579222469e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.430891800117692431e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.750000000000001137e+02	-5.072861983104050010e-01	2.040967189829944406e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.357568020177729984e-02	3.139857536375124103e-01	1.354163618726177132e-01	-7.541610736739227938e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.354183616989729777e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.760000000000001137e+02	-4.999648476147101617e-01	2.229062464000557853e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.759583500874013620e-02	3.417764114104488438e-01	1.474019687365803188e-01	2.192576608043751967e-03	0.000000000000000000e+00	0.000000000000000000e+00	-8.191167923529446560e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.770000000000000000e+02	-2.943546514713738516e-01	2.386468591320682453e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.426490989873150483e-02	3.643543088926452511e-01	1.571394058614915268e-01	-1.100624566790168873e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.702742759358470387e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.780000000000000000e+02	-4.820924675470961152e-01	2.468317663735157375e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.002063383131895496e-02	3.771157067855085976e-01	1.626431653447847070e-01	3.112256958731620879e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.203980483731022233e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.790000000000000000e+02	-2.572531835830205171e-01	2.526309200835882507e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.448026526466849040e-02	3.850598476629218947e-01	1.660693292382506570e-01	-2.888664805041104774e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.041358206961702920e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.800000000000000000e+02	-1.859566117261282070e-01	2.559317390660127423e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.227703414571820195e-01	3.899352687820637486e-01	1.681720099511944122e-01	3.826293076154008849e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.100534340954965926e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.810000000000000000e+02	-8.770686984264619568e-02	2.609506661731114008e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.293153092349367816e-01	3.974918116278889357e-01	1.714310122222842681e-01	4.580425296891052489e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.579069461241883188e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.820000000000000000e+02	-8.494783133177929990e-02	2.641319237192025327e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.335753399305316114e-02	4.022181760261996919e-01	1.734694050951174349e-01	-3.748333586575316317e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.284006563127222361e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.830000000000000000e+02	-2.163801791546596243e-02	2.654629643852440157e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.295249089350245741e-02	4.043475322628261592e-01	1.743877578241077864e-01	-2.142455915869605210e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.294873206653872622e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.840000000000000000e+02	1.118807861967445749e-01	2.657583283262944907e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.494763678123571526e-01	4.053247644078368239e-01	1.748092219592813357e-01	-5.796400989673894388e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.101929015757106611e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.850000000000000000e+02	-9.551184209141533321e-02	2.628376449599349574e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.269593900880383763e-02	4.002779251542992744e-01	1.726326128336390653e-01	1.088387438230885851e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.404178210355708500e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.860000000000000000e+02	2.768295308070065630e-01	2.641606558289045115e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.575788084961697033e-01	4.040303249971168298e-01	1.742509540389713674e-01	-4.532866384055340286e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.388886796739559615e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.870000000000000000e+02	8.090635996732159496e-02	2.575673155723611440e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.275350071166791166e-01	3.930349970396283532e-01	1.695088670553531740e-01	-1.426844906864844498e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.486226894861424952e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.880000000000000000e+02	-2.960814911248371706e-01	2.545972171242376181e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.792002655570041070e-02	3.880279897689875024e-01	1.673494351013517512e-01	-6.208806918730816471e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.253600678605383545e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.890000000000000000e+02	-3.160433648578518939e-01	2.652917476974850697e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.087825309062498191e-02	4.039343899228439727e-01	1.742095826412187465e-01	3.733718667619849441e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.973472779785821918e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.900000000000000000e+02	-7.217152707854274096e-02	2.696340137314247709e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.135120421306919786e-01	4.104090294627751323e-01	1.770019786696629682e-01	-6.310229534886967195e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.147173681627928765e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.910000000000000000e+02	-1.992886580778938932e-01	2.718016195742058549e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.540742599479828057e-02	4.134912673048908305e-01	1.783312887505496547e-01	6.855642479230532327e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.500236263383683322e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.920000000000000000e+02	1.039249949346938429e-01	2.778835129278732108e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.531554406353726749e-01	4.232517900758170359e-01	1.825408296552615550e-01	3.086743564252901820e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.198643732618393284e-03	0.000000000000000000e+00	0.000000000000000000e+00
5.930000000000000000e+02	1.447356070810779105e-01	2.744378255311143544e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.492746816263115783e-01	4.183563026162577247e-01	1.804294877719113677e-01	-1.140336712042257505e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.391349612741263037e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.940000000000000000e+02	-2.084444744778332637e-01	2.702874766713485588e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.156267088006595445e-02	4.112438357029168379e-01	1.773620083280367243e-01	-9.795622460882293103e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.135747908220675673e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.950000000000000000e+02	-3.486846834243303994e-01	2.765812529170875944e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.235345076772745382e-02	4.207563788467911792e-01	1.814646034397294494e-01	-7.827450293547463800e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.420743155194377216e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.960000000000000000e+02	-3.587836397684039946e-01	2.797571286622301479e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.871584376338319367e-02	4.254930587249606266e-01	1.835074532330475128e-01	-3.292839266707200258e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.308521487180957510e-01	0.000000000000000000e+00	0.000000000000000000e+00
5.970000000000000000e+02	-2.563257216989018872e-01	2.834993250092554540e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.797452479572746065e-02	4.308796107407720233e-01	1.858305751035661812e-01	-1.129236199428544779e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.229194206545331236e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.980000000000000000e+02	-3.501018430449578944e-01	2.876936667815884974e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.946389235304853915e-02	4.372500757400282212e-01	1.885780281383354351e-01	-6.642058510637377511e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.604802266223423174e-02	0.000000000000000000e+00	0.000000000000000000e+00
5.990000000000000000e+02	-3.380606843122992977e-01	2.971679526297833718e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.146071671203728187e-02	4.512853160688466425e-01	1.946311782836444848e-01	-1.205657201466895229e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.660799549344761733e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.000000000000000000e+02	-4.857200407443800216e-01	3.031656454710050852e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.108064819493388087e-02	4.606331779080731770e-01	1.986627449529448919e-01	-1.502006091069548778e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.406230579767551281e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.010000000000000000e+02	-2.870817116439403072e-01	3.187221618041784943e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.193690623674437401e-02	4.831996371058440709e-01	2.083952564676062325e-01	5.139376216451069235e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.726886926091804414e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.020000000000000000e+02	1.145648038219830300e-01	3.269609694463216254e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.752112669732432126e-01	4.960507301130615554e-01	2.139377235749021777e-01	-7.719271057928810131e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.463396864134371422e-03	0.000000000000000000e+00	0.000000000000000000e+00
6.030000000000000000e+02	-1.648885697439878006e-01	3.230252563561771151e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.121349114681069598e-01	4.895480043938937875e-01	2.111331791893017729e-01	-1.420415187158216852e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.816819248311075718e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.040000000000000000e+02	-5.027163821467802718e-01	3.254485710185232694e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.422668651775772286e-02	4.937441176222346906e-01	2.129429413979649355e-01	-3.131556286458946070e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.334969580132168626e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.050000000000000000e+02	-2.660336315446488742e-01	3.381035381638942017e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.609480125528577721e-02	5.119527307323483711e-01	2.207959476722184122e-01	-5.429882736741600824e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.652308703023492420e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.060000000000000000e+02	-2.446335968738690136e-01	3.466038561678983054e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.418547206068795363e-01	5.245586983558959693e-01	2.262327133742346175e-01	-9.952497276932925629e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.364820297071049453e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.070000000000000000e+02	-5.071368694972471225e-01	3.529198637567107610e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.508181961912071711e-02	5.345028762147959744e-01	2.305214362109292703e-01	7.658498244237715857e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.071323867376446082e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.080000000000000000e+02	6.246394011467321095e-02	3.594593348755973139e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.897982953589682220e-01	5.440597819928210122e-01	2.346433863450117230e-01	-9.716175363683594857e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.103257162153916116e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.090000000000000000e+02	-3.001154327460298088e-01	3.575253460582699105e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.497544298696356080e-01	5.408225079347178665e-01	2.332469785437753240e-01	3.799888391817543565e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.480265799750091482e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.100000000000000000e+02	-8.492196807832147476e-02	3.695199696239854781e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.996231614124167053e-01	5.586488243786424945e-01	2.409375707813358747e-01	6.455326248683283807e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.229050155762398816e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.110000000000000000e+02	1.322689642424474399e-01	3.701151536818399812e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.997971689813501373e-01	5.554699172798631679e-01	2.415802477403639348e-01	8.102754335538492336e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.426929709261996027e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.120000000000000000e+02	4.113169982815694237e-01	3.642905071938535855e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.996005313328542141e-01	5.527280683956304896e-01	2.385266094419723482e-01	-1.770906178641976428e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.491575702977982587e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.130000000000000000e+02	3.175071143404400442e-01	3.549300657844715268e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.993731481481078871e-01	5.381601310007005923e-01	2.322871929224017140e-01	-9.929330940958641660e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.045128479673704258e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.140000000000000000e+02	-7.799655512380448963e-02	3.481557258452382619e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.620212536686102545e-01	5.269459328649636065e-01	2.272630253478488127e-01	5.244588192750826439e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.880124714275813264e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.150000000000000000e+02	1.408544493417622778e-01	3.491193490314768777e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.909176886292596742e-01	5.290162490533516504e-01	2.281557385482688993e-01	-1.634610276107934315e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.107398006415778735e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.160000000000000000e+02	5.210726361431500253e-02	3.458008073532503612e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.837974731352201296e-01	5.237625331871713641e-01	2.258893403023928548e-01	-1.514249278869930770e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.330602916754868914e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.170000000000000000e+02	-4.911099560590136970e-01	3.436379122280849518e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.025020958182387476e-02	5.206757746927398456e-01	2.245580565551217600e-01	-1.811533933387426618e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.013185807010315020e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.180000000000000000e+02	-3.027113400878782001e-01	3.504576426528443811e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.679037988734838616e-01	5.303327929971244359e-01	2.287229279005817129e-01	-8.403064063140461629e-03	0.000000000000000000e+00	0.000000000000000000e+00	9.141599078419607172e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.190000000000000000e+02	-3.066201043758458589e-01	3.554730435110836861e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.081335640196651737e-01	5.377830793641803497e-01	2.319364069610545531e-01	-1.572410218054779429e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.833921383976951980e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.200000000000000000e+02	-6.897268938080616252e-01	3.620011104456175133e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.111361230383873466e-02	5.480578366116058975e-01	2.367387435512861016e-01	-7.402314729607514798e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.171051463757657896e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.210000000000000000e+02	-3.937344398267835777e-01	3.735689048271722879e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.086636145860838579e-02	5.647987586154573636e-01	2.435887074901405824e-01	-1.139149986756359950e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.396705710394648678e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.220000000000000000e+02	-4.357739297445831217e-01	3.833587091587197015e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.110346675338378913e-02	5.735600500610870123e-01	2.499029384624910366e-01	5.829353937740468228e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.402904071051570029e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.230000000000000000e+02	1.830833037705723032e-01	3.912904093468039246e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.997223575521011874e-01	5.857817990129594588e-01	2.552043778715376576e-01	2.123517022625313888e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.425219941979100041e-03	0.000000000000000000e+00	0.000000000000000000e+00
6.240000000000000000e+02	2.779216051594971537e-01	3.852119665186458874e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.997654305713538747e-01	5.830898997257999428e-01	2.515169325119940846e-01	-1.308761794035209064e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.798897464997012807e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.250000000000000000e+02	2.298471950540389996e-01	3.772737915691753319e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.996680901307162082e-01	5.710508343556601751e-01	2.463379032325552220e-01	-1.083155638100618233e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.213499680618211340e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.260000000000000000e+02	1.793995540664495292e-01	3.669106854181913846e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.994216058251895574e-01	5.530690507007189893e-01	2.396173439449907627e-01	7.184542486977545106e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.915722793255771939e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.270000000000000000e+02	4.181459007165106989e-01	3.613542545545705753e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.997053986025500993e-01	5.483510569393493794e-01	2.366757364139333297e-01	1.876396104559594977e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.365589863381217184e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.280000000000000000e+02	4.519085539085223036e-01	3.425952341234216103e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.995350388794011054e-01	5.209349674156764642e-01	2.248373490964778454e-01	1.914036411490218845e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.741839566807493273e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.290000000000000000e+02	4.551337571554149308e-01	3.311904391365168898e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.993638445413472571e-01	5.039341506615793165e-01	2.175917957822905702e-01	-1.015659225046628387e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.009002894372462988e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.300000000000000000e+02	3.421066898934494449e-01	3.217118069802394231e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.909057391526836900e-01	4.895934187634534140e-01	2.111528468867655828e-01	5.254694520830700821e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.842434692336952784e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.310000000000000000e+02	4.379211202338932907e-01	3.104228509083658327e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.899701949711919413e-01	4.736973759486344249e-01	2.042971054143310761e-01	-3.169222276228330498e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.344495455692566427e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.320000000000000000e+02	2.514792046351683186e-01	2.955574092655855800e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.472818309839231399e-01	4.502716076162389669e-01	1.941939786911154042e-01	2.479702813512176668e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.080003677062943201e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.330000000000000000e+02	3.201715402467477101e-01	2.861539218338443380e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.134129581313137042e-01	4.368677421891543622e-01	1.884131346114586991e-01	1.230509945557634044e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.552239876264871324e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.340000000000000000e+02	7.386485884479210284e-01	2.778148263338179103e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.918190202558025248e-01	4.292948423374084999e-01	1.851470817037461913e-01	-1.635519782735450275e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.756807346271257009e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.350000000000000000e+02	5.510804489171966525e-01	2.529529269482240661e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.630963342119305381e-01	3.903497224381138886e-01	1.683507568123417675e-01	6.044742554358123465e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.367833325213932194e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.360000000000000000e+02	5.973102204570827078e-01	2.327820711017122068e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.263441678409440716e-01	3.614695306837459321e-01	1.558952534039222959e-01	2.720349465705698341e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.126691045796322926e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.370000000000000000e+02	6.190537390783350524e-01	2.093586045429805420e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.783436835463789755e-02	3.276895657321194921e-01	1.413265670513244865e-01	-1.286276897763499218e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.295939102117300040e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.380000000000000000e+02	7.227625793209101479e-01	1.909663529562407147e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.163642545393377484e-02	3.030069898151868113e-01	1.306814196767650815e-01	4.384751940787476321e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.091022749165780070e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.390000000000000000e+02	1.009042573561954148e+00	1.813921643348684665e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.226241962585142176e-02	2.961834942021609463e-01	1.277385697629321304e-01	8.315262024026576215e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.420472985879715246e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.400000000000000000e+02	1.269093195835471199e+00	1.547994633025669309e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.506281080644206571e-02	2.680745704395315898e-01	1.156157006993279446e-01	-1.384177332987374109e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.480437917205480902e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.410000000000000000e+02	1.342099545819621653e+00	1.356052554515557063e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.016318661580705468e-02	2.459245323582235909e-01	1.060627909657100992e-01	-9.236712566636764987e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.239974953805673873e-03	0.000000000000000000e+00	0.000000000000000000e+00
6.420000000000000000e+02	1.272857946248771466e+00	1.017251991015693191e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.435854931935435563e-02	2.009794907541609388e-01	8.667880960002413704e-02	8.987372568575374698e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.017699956761330959e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.430000000000000000e+02	1.420779557130254389e+00	8.386889752399209197e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.599448583526430184e-02	1.887005696472647265e-01	8.138313360480400882e-02	1.776093211177878078e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.084069333987492945e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.440000000000000000e+02	1.436977903842686866e+00	6.443714403590682371e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.304281102819759536e-02	1.704332952148507330e-01	7.350478941905121133e-02	-1.321826164350625998e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.874464743340015005e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.450000000000000000e+02	1.336666361374567957e+00	4.068631800908040219e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.920185222089401678e-02	1.440600181827953741e-01	6.213047331439720128e-02	2.755684066108637573e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.292150995595273584e-03	0.000000000000000000e+00	0.000000000000000000e+00
6.460000000000000000e+02	1.342335444328035976e+00	7.818442033830874660e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.450197253720596387e-02	1.281289180934758465e-01	5.525967875630886234e-02	-8.216988781751691229e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.917645351868288328e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.470000000000000000e+02	1.302996415497214899e+00	-3.069544744385331314e-01	0.000000000000000000e+00	0.000000000000000000e+00	-6.625253788423901904e-03	1.283385065312539763e-01	5.535007044863710091e-02	-1.277052565322799871e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.402163897107611676e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.480000000000000000e+02	1.284896146467812583e+00	-5.816439847277732333e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.639518909394386645e-03	1.439285279434005804e-01	6.207376395872118979e-02	7.105165852090858380e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.125067780564914410e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.490000000000000000e+02	1.158443824876345341e+00	-8.291096589537254591e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.667610006880149371e-04	1.591506755858969058e-01	6.863880018334440891e-02	-4.612231284836869338e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.943460864396686888e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.500000000000000000e+02	1.094871533165347577e+00	-1.052212017526670707e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.600372752967193666e-04	1.812043516755762473e-01	7.815015073749712049e-02	4.853118769016204204e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.150053252835133544e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.510000000000000000e+02	9.147500486280324417e-01	-1.394996439969782953e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.613788076302197047e-03	2.179149841614914096e-01	9.398278078150186510e-02	8.149987685327737819e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.213267213105625519e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.520000000000000000e+02	6.609613740201494281e-01	-1.582935869241610449e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.998184394142366732e-02	2.365845151713269756e-01	1.020346109341751933e-01	1.309332053846385402e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.685523835460548625e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.530000000000000000e+02	3.239499400500330806e-01	-1.692610485562905165e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.576507599611695468e-02	2.459397591371959846e-01	1.060693579993433194e-01	-4.274498397332347072e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.846574759521257103e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.540000000000000000e+02	2.720074313990008541e-01	-1.733783858571616987e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.824589643584304519e-02	2.512719286416701947e-01	1.083690260077508211e-01	-4.969471924668497631e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.307148407745364060e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.550000000000000000e+02	2.369682686617490264e-01	-1.756044321221049698e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.955190618659213342e-02	2.541185811180992626e-01	1.095967355968036211e-01	1.199564792451606188e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.585656432269652971e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.560000000000000000e+02	-9.330695133462965640e-02	-1.814333317267486256e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.709338315126657085e-02	2.603928678369731853e-01	1.123027216744898749e-01	-7.153616651530778081e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.348531488684360791e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.570000000000000000e+02	-9.791757377393306427e-02	-1.777238697101841680e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.200033516719918092e-02	2.548812247798338815e-01	1.099256499775700668e-01	2.888999139285124140e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.257750030730981461e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.580000000000000000e+02	-2.956631816694111348e-01	-1.759739351702275689e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.201304634885556388e-02	2.522610162996430372e-01	1.087956015775338597e-01	7.840924030711743375e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.000608040536253462e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.590000000000000000e+02	-7.193726404595888191e-01	-1.697728894156571577e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.513753792703819809e-03	2.465720754252009594e-01	1.063420645473065612e-01	-1.055018036967533268e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.854593555739530192e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.600000000000000000e+02	-7.332299159300387226e-01	-1.492888426680109681e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.047296326317017647e-04	2.169306083820059516e-01	9.355823735946054709e-02	-4.154406397811864771e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.283571914656890606e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.610000000000000000e+02	-8.532788931132864185e-01	-1.357949169354727426e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.228508832090977130e-04	1.997416987656629173e-01	8.614497236273760405e-02	-3.396334977141426265e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.966097874967691728e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.620000000000000000e+02	-9.726861743318468978e-01	-1.190358948923640359e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.407123975625645788e-04	1.791001349567024059e-01	7.724264022660845552e-02	5.265382948676022856e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.345914867596334219e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.630000000000000000e+02	-1.180362041035281973e+00	-8.304687951156519699e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.269082377618233493e-03	1.395085561316253275e-01	6.016751027247329436e-02	-5.782535219092582029e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.601184410618910425e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.640000000000000000e+02	-1.229912127266794775e+00	-4.879748635378608479e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.861597173895123594e-03	1.055172039763835334e-01	4.550765652095027647e-02	1.196616068189182702e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.735287879930314636e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.650000000000000000e+02	-1.336278410436858799e+00	-3.090242318419397227e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.306278661104895086e-02	1.000993635738052501e-01	4.317104020783187751e-02	-5.081912714617559113e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.062876803803411860e-03	0.000000000000000000e+00	0.000000000000000000e+00
6.660000000000000000e+02	-1.319295245647966963e+00	-8.583361087990293292e-03	0.000000000000000000e+00	0.000000000000000000e+00	9.889609059011124706e-03	9.228369715957096542e-02	3.980028502045118710e-02	-4.400498165096917991e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.150425290792528865e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.670000000000000000e+02	-1.291212896409741795e+00	4.471722562082840469e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.342418505565597886e-03	1.175246781154123538e-01	5.068626236161884874e-02	2.973075307521541154e-03	0.000000000000000000e+00	0.000000000000000000e+00	-8.666720232586434813e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.680000000000000000e+02	-1.219908180508167073e+00	8.574677503792227373e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.714349229426053291e-04	1.606012360704743847e-01	6.926440061443420171e-02	-2.403346562134750508e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.277869540925050701e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.690000000000000000e+02	-1.135268955317566331e+00	1.192606146556956848e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.660401916502951932e-04	2.020125430530567145e-01	8.712434632213865437e-02	1.210792254931082092e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.346484820411245453e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.700000000000000000e+02	-9.772269503662699419e-01	1.417534575961677312e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.229837517288978090e-02	2.293730602735577218e-01	9.892444121647249455e-02	-2.220944146634625319e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.804478650726334843e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.710000000000000000e+02	-8.689796450920875825e-01	1.599426608578211173e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.512316012710166996e-02	2.533796009529015181e-01	1.092780268531932386e-01	5.699641703094548290e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.378430602771572644e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.720000000000000000e+02	-6.769841639445558501e-01	1.872071305900573135e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.965507630630795560e-02	2.905240778242955124e-01	1.252977661126516984e-01	-1.843946711257769475e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.872669952107761382e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.730000000000000000e+02	-5.878893725158229611e-01	1.987673169059250400e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.400038935263718531e-02	3.067053207293918837e-01	1.322764433321753363e-01	-7.418338304130385474e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.921365993945881034e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.740000000000000000e+02	-5.293479546648091061e-01	2.112250546692079567e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.883831926935395890e-02	3.246742747064522705e-01	1.400261267142446919e-01	-1.992725205857475562e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.610383020237873913e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.750000000000000000e+02	-4.148706440906113069e-01	2.267360920822508508e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.727391595474196379e-02	3.470315852353017538e-01	1.496684292956021733e-01	7.868477193757117405e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.502861703299213259e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.760000000000000000e+02	-5.596029143125086369e-02	2.403726254798667306e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.112521592586753594e-02	3.670300057257309123e-01	1.582933853818501990e-01	-4.461895720080990418e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.281599973529982339e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.770000000000000000e+02	-7.789145146124562546e-02	2.410124691579088818e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.855649096445025237e-02	3.679260205508310122e-01	1.586798189266516723e-01	1.317531415073506899e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.359635596474500441e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.780000000000000000e+02	-4.709068072539651650e-03	2.429526160080811792e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.021454071810077163e-01	3.710144130243812066e-01	1.600117977159178084e-01	6.748880140924283511e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.397993885859803442e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.790000000000000000e+02	1.941476835829157865e-01	2.424831248907282966e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.947976715220474164e-02	3.713712045165801223e-01	1.601656656927210876e-01	-4.968100463214550344e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.028372202536705915e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.800000000000000000e+02	1.660647357004228220e-01	2.349957825179124882e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.207930364542071228e-01	3.601039484940385949e-01	1.553063035411509085e-01	-7.680814736502900031e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.333242379905270281e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.810000000000000000e+02	-3.857082316906418340e-02	2.308848791238689913e+00	0.000000000000000000e+00	0.000000000000000000e+00	-9.374869710567282355e-02	3.530059165361378315e-01	1.522450504797785431e-01	1.591876346436076062e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.800998874601815739e-03	0.000000000000000000e+00	0.000000000000000000e+00
6.820000000000000000e+02	3.688981864717614800e-01	2.313821049059359591e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.016455841011498773e-01	3.565317297012908226e-01	1.537656693187020862e-01	-3.182203139818677584e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.240257040468910610e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.830000000000000000e+02	3.154833848054887646e-01	2.234650407424696006e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.285966761719642970e-01	3.443265368759449996e-01	1.485017924288625779e-01	-1.466357668964745481e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.166442583710167027e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.840000000000000000e+02	2.220842618111568134e-01	2.150742778327287663e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.170165301446792205e-01	3.310927911971471294e-01	1.427943172762612956e-01	-2.187094155333539625e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.746210434874042927e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.850000000000000000e+02	1.326892031886597323e-01	2.103552977912829025e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.884641016497420274e-02	3.234353016781004175e-01	1.394917801153120474e-01	-4.514583233598878920e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.411142421307482991e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.860000000000000000e+02	1.408565778874701357e-01	2.070521390741066003e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.402993083703368921e-02	3.186086301126369591e-01	1.374101242013721358e-01	-7.790651832465270155e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.611600521745350900e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.870000000000000000e+02	9.096621163307730407e-02	2.019089800294498804e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.007852876083136728e-02	3.106688595480116555e-01	1.339858451445560539e-01	-7.696826983440038794e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.537186482293798839e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.880000000000000000e+02	5.064739194985704018e-02	1.997492854474818058e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.870295609578843138e-02	3.072368414560201488e-01	1.325056779811142338e-01	9.088702555482026935e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.680187417022370150e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.890000000000000000e+02	3.480940985807320365e-01	1.979067820935258570e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.638343738908350611e-02	3.070932006112049861e-01	1.324437282896715751e-01	-1.077381716439758802e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.328267724710797154e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.900000000000001137e+02	2.808353936546973406e-01	1.905324301735682901e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.961711530991608873e-02	2.954951694763800485e-01	1.274417077914689334e-01	-3.685396280891380105e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.100649897692383195e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.910000000000001137e+02	3.650548497467304143e-01	1.839579913194545391e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.062986097651043987e-04	2.868524306949795655e-01	1.237142512910834741e-01	8.369615166934744888e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.657242320506088426e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.920000000000001137e+02	7.432334292718735247e-01	1.757161266904122776e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.415518807633371276e-02	2.815967769958628297e-01	1.214475831619128282e-01	6.034659910230819740e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.507134997205097693e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.930000000000001137e+02	1.026189283430907428e+00	1.521620648216285954e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.281184708432694930e-04	2.562452810959143790e-01	1.105139427295398491e-01	-7.992087757911227330e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.384525540254573361e-01	0.000000000000000000e+00	0.000000000000000000e+00
6.940000000000001137e+02	1.090145764293390052e+00	1.421572170597836138e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.408946006069053722e-03	2.448436010046952938e-01	1.055966048756190323e-01	5.355334489006031984e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.248176926400862613e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.950000000000001137e+02	1.317087744617861489e+00	1.137453123113119302e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.200770548102934571e-02	2.175433092722437456e-01	9.382248414209194698e-02	8.674740865001140605e-04	0.000000000000000000e+00	0.000000000000000000e+00	-6.454875090610207380e-03	0.000000000000000000e+00	0.000000000000000000e+00
6.960000000000001137e+02	1.368565553177691019e+00	8.069534258632873325e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.006560365051194270e-02	1.823773015185938540e-01	7.865602273335001171e-02	1.514473456317965427e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.644778753831029255e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.970000000000001137e+02	1.504718011929371269e+00	4.376603448879029523e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.421810635747488116e-02	1.581958766593993815e-01	6.822701272162066954e-02	-6.248408737158837184e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.978857671923148098e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.980000000000001137e+02	1.432544916135327195e+00	-4.544975059160794029e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.997330218729613874e-02	1.339629075473549313e-01	5.777577260839195095e-02	2.621427413180729346e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.408326592444367586e-02	0.000000000000000000e+00	0.000000000000000000e+00
6.990000000000001137e+02	1.373125397282183524e+00	-2.984922166446536407e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.351231387345988404e-02	1.334618948196765742e-01	5.755969490480804251e-02	1.967744497675120302e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.864843797393658076e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.000000000000001137e+02	1.290425077836029333e+00	-7.455740590998807260e-01	0.000000000000000000e+00	0.000000000000000000e+00	-5.729748981976861590e-03	1.586121585788524690e-01	6.840654756420987137e-02	-8.764341062076238392e-03	0.000000000000000000e+00	0.000000000000000000e+00	-5.799512006273447456e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.010000000000001137e+02	1.188355642367615816e+00	-1.122310165265143267e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.738216271664891268e-04	1.940659646966062801e-01	8.369713118816768382e-02	8.691316964810748280e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.394627483235219151e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.020000000000001137e+02	9.531464366949052858e-01	-1.389952251989470033e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.184506692887292947e-03	2.185611313996770333e-01	9.426145236745378519e-02	7.277439482670221282e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.313229821174935641e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.030000000000001137e+02	7.111510272389033327e-01	-1.518349676272477300e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.640590115904738341e-02	2.287520141084196934e-01	9.865659526811812463e-02	4.803070527743318551e-04	0.000000000000000000e+00	0.000000000000000000e+00	-4.271466369906977423e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.040000000000000000e+02	5.770053692588723582e-01	-1.708290041220443589e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.719844095902377440e-02	2.525951856738768986e-01	1.089397227684806707e-01	6.995423832383828276e-03	0.000000000000000000e+00	0.000000000000000000e+00	-3.624954293950038292e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.050000000000000000e+02	4.435025519821120810e-01	-1.855852355315450009e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.629693081626825940e-02	2.715284859126387840e-01	1.171053118061360504e-01	-2.397766647425378372e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.455378288217739957e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.060000000000000000e+02	3.784079755308927262e-01	-1.983957090261327494e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.990191954283555525e-02	2.892860130075826652e-01	1.247638112361775659e-01	-9.208348645362812723e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.171118574381821598e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.070000000000000000e+02	4.482790578508642487e-01	-2.029142183566599922e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.150162640463857244e-02	2.968625394025721231e-01	1.280314296433875398e-01	-4.656516389601978584e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.312260258251805867e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.080000000000000000e+02	4.299123510999011133e-01	-2.065372299788258648e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.230337207100715036e-02	3.018955940696033124e-01	1.302020928729305804e-01	-4.090165687702795871e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.955137530609434182e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.090000000000000000e+02	3.999553293317340552e-01	-2.160475255134075567e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.687213763513689568e-02	3.154227174073880313e-01	1.360360978278243871e-01	-1.010514107209832058e-03	0.000000000000000000e+00	0.000000000000000000e+00	-2.387008760418956460e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.100000000000000000e+02	2.916692169657213451e-01	-2.253480554757797627e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.791712788285241303e-02	3.278684585050719580e-01	1.414037203724043679e-01	3.623486889233350217e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.742719619391864483e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.110000000000000000e+02	9.229378674927046777e-02	-2.296164554377692735e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.600761602125065908e-02	3.325965465681135491e-01	1.434428588978112762e-01	1.335887983552387984e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.814468844570461092e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.120000000000000000e+02	-1.376610206641010192e-03	-2.303046821338367689e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.857217066653401027e-02	3.331551897870286827e-01	1.436837915871368720e-01	-7.349343102429549413e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.172251468187948842e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.130000000000000000e+02	1.125704994576641749e-01	-2.298133841234307084e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.619690520437051584e-02	3.330107489854745584e-01	1.436214968888599175e-01	-1.249440493241726069e-01	0.000000000000000000e+00	0.000000000000000000e+00	-8.073850429494718040e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.140000000000000000e+02	3.700772669164776874e-01	-2.326139404149369927e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.561615450433009755e-02	3.393888126890440282e-01	1.463722400980501659e-01	5.173960010033595153e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.673666982914630369e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.150000000000000000e+02	1.160699124702176399e-01	-2.423891372006302891e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.763737021882664846e-02	3.516434973122529173e-01	1.516574617609465214e-01	2.777788758627759702e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.572251411000731736e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.160000000000000000e+02	1.000182740658706049e-02	-2.454368481570583516e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.354829146855603295e-02	3.556320736921638748e-01	1.533776642041282667e-01	-5.173290018039942290e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.152245108329187639e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.170000000000000000e+02	1.477077419459841556e-01	-2.450028949200761641e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.542367871979806737e-02	3.557090503565824013e-01	1.534108627543995518e-01	8.817923529392585058e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.338464144707931916e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.180000000000000000e+02	-1.504960386685458007e-01	-2.473192404344260797e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.600729010575370259e-02	3.580323327100162212e-01	1.544128521829359058e-01	2.355171763117801936e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.199313316880928793e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.190000000000000000e+02	-2.583298608040860977e-01	-2.442669946859057806e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.195152176656277959e-01	3.535076548783379069e-01	1.524614410854198965e-01	6.780667342690725741e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.062094543479294440e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.200000000000000000e+02	-3.257934412154668835e-01	-2.413514386346465646e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.310895796424042248e-01	3.492962212286169210e-01	1.506451294614365999e-01	-2.142087849043955092e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.914859252500709319e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.210000000000000000e+02	-1.345477408326011259e-01	-2.325358947396912068e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.821006875686686843e-02	3.361115349371752714e-01	1.449588096370878765e-01	3.266991060947164321e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.114260079211986026e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.220000000000000000e+02	-2.365095666247487016e-01	-2.295055527703423692e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.686475202781374083e-02	3.315816765508752817e-01	1.430051638640400247e-01	-6.020614180720897102e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.682574044533317534e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.230000000000000000e+02	-2.168258623665745288e-01	-2.237081606246557275e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.541646652060337241e-02	3.229684325023087776e-01	1.392904279070390217e-01	-1.164754440956571740e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.026942752606469222e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.240000000000000000e+02	-2.490932699593449429e-01	-2.208364405189663149e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.259943428006466137e-02	3.187277453734497223e-01	1.374614964532059058e-01	4.271281815252468000e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.971851611153212419e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.250000000000000000e+02	-4.077708991241929537e-01	-2.149606981855742394e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.637108664686051734e-02	3.104380399336425511e-01	1.338862968307914236e-01	2.703811632372843041e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.026572110295853162e-05	0.000000000000000000e+00	0.000000000000000000e+00
7.260000000000000000e+02	-5.440209561551231365e-01	-2.056928017321290714e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.025889978098046856e-02	2.975393024077966353e-01	1.283233052544465180e-01	-7.784003025814900667e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.687215045863755786e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.270000000000000000e+02	-5.040298933360453093e-01	-1.912396451890238769e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.062755264116023272e-02	2.758882375217523997e-01	1.189855936110690848e-01	7.780871288113239137e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.498772374299313065e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.280000000000000000e+02	-8.520930000045864317e-01	-1.775256624654843352e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.381397764528473869e-02	2.598911583461667174e-01	1.120863434696046101e-01	-1.892520648285907995e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.199860463148098993e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.290000000000000000e+02	-1.021219991911013425e+00	-1.474437176888206746e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.485858845491127905e-04	2.201810277293541618e-01	9.496008427763019677e-02	6.963230134094844544e-03	0.000000000000000000e+00	0.000000000000000000e+00	-9.514217908450250949e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.300000000000000000e+02	-1.211163418144477921e+00	-1.136476160880489195e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.741025969266008049e-03	1.796542524269805208e-01	7.748162104262135141e-02	9.262723432857307426e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.597377155617844990e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.310000000000000000e+02	-1.434279772155177657e+00	-9.705239317921162678e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.731609171105462558e-02	1.683638621157337589e-01	7.261228045256289121e-02	-1.174400221668834982e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.431245019771256566e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.320000000000000000e+02	-1.354455274026555189e+00	-7.664905800040821005e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.789588118488786087e-02	1.408818257463152757e-01	6.075977655305021818e-02	9.461659422287150428e-03	0.000000000000000000e+00	0.000000000000000000e+00	5.471346177372263947e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.330000000000000000e+02	-1.400612426347384032e+00	-5.302926719034347647e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.060513581161477550e-02	1.203384874958915302e-01	5.189980731899787592e-02	5.122574696390576332e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.320213908679432613e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.340000000000000000e+02	-1.430288506168930107e+00	-1.224633569139315092e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.033033900097136124e-02	1.012216442095078967e-01	4.365505949345567516e-02	-1.264171542968540833e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.857591450150053614e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.350000000000000000e+02	-1.383536795626818749e+00	3.439610009555703063e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.383720466187375771e-02	1.144798297359937017e-01	4.937307447388853548e-02	9.139905390780510633e-03	0.000000000000000000e+00	0.000000000000000000e+00	-2.647925003258899332e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.360000000000000000e+02	-1.298416326406103050e+00	6.971643055588121474e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.209809067751995149e-03	1.447011136868403269e-01	6.240696617902743298e-02	6.703826502813850508e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.328126781435843007e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.370000000000000000e+02	-1.148909999941934101e+00	8.240041707353116252e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.615163499619033996e-04	1.534024938816022643e-01	6.615971365753389732e-02	-9.073383617488345321e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.804745030961188712e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.380000000000000000e+02	-1.122543520368273429e+00	1.012282303940368333e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.571945926030167743e-04	1.771123533214968571e-01	7.638534605575615644e-02	3.815863008992230465e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.590893875146926206e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.390000000000000000e+02	-9.597975053998747397e-01	1.093671511407637187e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.342668997296671718e-04	1.832275387811481693e-01	7.902271464564039616e-02	-5.319694347782513710e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.196774228936305126e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.400000000000000000e+02	-8.839801255433412663e-01	1.312484246096010665e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.503054346075338846e-03	2.123357220281371638e-01	9.157654620328221917e-02	4.974824648095155233e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.766470017123401126e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.410000000000000000e+02	-6.788649315196895184e-01	1.595711002347743213e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.335461936357478493e-02	2.499765022652509772e-01	1.078103321041532642e-01	9.208751598748098066e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.213950139785132807e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.420000000000000000e+02	-3.998613346912113231e-01	1.757176760412346272e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.352795546440922453e-02	2.713728972141835061e-01	1.170382092220926817e-01	-9.686975414713372423e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.793076737429613099e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.430000000000000000e+02	-4.448563938520121996e-01	1.862124663077184605e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.320458482102875114e-02	2.871455595497998670e-01	1.238406724496916717e-01	-6.168924562363713865e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.500926745142093788e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.440000000000000000e+02	-4.733282287334257821e-01	2.035834551610586018e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.779464842288923654e-02	3.130193258274160950e-01	1.349995586251667989e-01	-1.365483765485156833e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.082848579677067186e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.450000000000000000e+02	-4.303765496225259168e-01	2.180252271889100424e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.031049324340151008e-02	3.341881694115887980e-01	1.441292969661283618e-01	8.151841370167021983e-03	0.000000000000000000e+00	0.000000000000000000e+00	-7.150372087707330959e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.460000000000000000e+02	-2.511497520050202104e-01	2.312268669088662243e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.387420984095043552e-02	3.532862249652692355e-01	1.523659419832711359e-01	-6.450566935030525861e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.749518235378589331e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.470000000000000000e+02	-2.827532978472105940e-01	2.382798405165226452e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.546454870498674306e-02	3.637913544689159173e-01	1.568966138277132494e-01	-5.669238792232526164e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.233004368134398204e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.480000000000000000e+02	-2.436300694056603988e-01	2.454184464401465871e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.808928427991941090e-02	3.743430275874335966e-01	1.614473590891793708e-01	-1.589630080781757604e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.269861629696543252e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.490000000000000000e+02	-5.594681257658511431e-01	2.509065357163926979e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.399637152059149792e-02	3.835795387955795999e-01	1.654308980596319034e-01	-3.735255092601688642e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.165725048787102092e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.500000000000000000e+02	-4.333938470832565670e-01	2.575162965869297604e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.650617657618094536e-02	3.927376127179512677e-01	1.693806100702468509e-01	-4.794741568350582156e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.473986718735238899e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.510000000000000000e+02	-4.367057223009326306e-01	2.639685158280615340e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.909554332110264790e-02	4.023175603809919787e-01	1.735122689585710254e-01	1.224041336423698986e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.550679493528324293e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.520000000000000000e+02	-1.808650585920148490e-01	2.721638220973185085e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.259730236366245870e-02	4.140324105803556143e-01	1.785646754223408350e-01	7.780609100092990282e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.766419984736575327e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.530000000000000000e+02	1.553410294789997481e-01	2.773046044702051294e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.453444345756033373e-01	4.226609834022295731e-01	1.822860177570807261e-01	5.195716883852650320e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.543649431579254827e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.540000000000000000e+02	2.732271104066629208e-01	2.699878070613080716e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.606857807541781646e-01	4.126135396073723483e-01	1.779527401309382584e-01	1.097264554697500311e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.119594977785442314e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.550000000000000000e+02	2.273721927965701717e-01	2.639067929055161965e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.542888771862004904e-01	4.032867660908673324e-01	1.739302710666559004e-01	6.008290954076671991e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.339293703607154301e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.560000000000000000e+02	3.177105836943848183e-01	2.557402242678367799e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.503763061939283052e-01	3.919357731745187201e-01	1.690347919593295778e-01	1.168824554604462052e-01	0.000000000000000000e+00	0.000000000000000000e+00	-7.083127601927208250e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.570000000000000000e+02	5.464298531596419872e-01	2.440731917956516117e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.513752388238741031e-01	3.772768688484440247e-01	1.627126718983920861e-01	-7.102374123454871513e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.415547962689544526e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.580000000000000000e+02	2.833537024723311593e-01	2.205742808967725122e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.946509112519663243e-02	3.397551171111654056e-01	1.465302205523819346e-01	-2.341129853307132025e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.050801910173161824e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.590000000000000000e+02	2.946744396649640940e-01	2.153972026077360713e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.947007027042977567e-02	3.322359342530337156e-01	1.432873333460202292e-01	9.496406339103591332e-03	0.000000000000000000e+00	0.000000000000000000e+00	-2.633054354161711019e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.600000000000000000e+02	4.232568967015820638e-01	2.067905060971058528e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.518790558797024237e-02	3.210528974515510225e-01	1.384642923778675316e-01	-7.211117822194743066e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.383853864408205181e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.610000000000000000e+02	4.083830567136326195e-01	1.932395048626688538e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.054334922472909192e-02	3.010138305743935705e-01	1.298218062421456487e-01	-3.330409195975324310e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.471140922785399596e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.620000000000000000e+02	5.258637812493150987e-01	1.827145057345568535e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.411178927607228267e-02	2.874398728692983407e-01	1.239676044476057254e-01	-9.332656611761958043e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.927518968460584015e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.630000000000000000e+02	6.160889697839055934e-01	1.661846307160334879e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.091372373172810991e-03	2.652398139898733409e-01	1.143931216508869836e-01	9.092133986690137393e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.143524588838398651e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.640000000000000000e+02	9.646196446351720244e-01	1.501559908892016404e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.204701984033301862e-04	2.515758427520041751e-01	1.085000986520567035e-01	-4.537398858096084592e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.341029037729372930e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.650000000000000000e+02	1.079622905168591496e+00	1.144476449077302949e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.400184698741579893e-03	2.080744923152667569e-01	8.973875510550469170e-02	7.064334514081142824e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.962220988360913881e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.660000000000000000e+02	1.290909281991668767e+00	9.106703439268982736e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.414699984663672486e-02	1.895027536001226420e-01	8.172910099606892076e-02	1.384706978178356918e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.988299372127007969e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.670000000000000000e+02	1.460676082904063477e+00	6.101046620658794328e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.440651773727870094e-02	1.688780735111486964e-01	7.283405050218379195e-02	5.208716721521964438e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.636182015379349097e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.680000000000000000e+02	1.469074719520039540e+00	2.770428215251604098e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.794164466905707175e-02	1.457375222254023717e-01	6.285395038644463195e-02	5.180179880204058285e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.313522879539609778e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.690000000000000000e+02	1.436311528932881165e+00	-2.714679638334204781e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.956342445822912418e-02	1.374540268095104933e-01	5.928142903472605196e-02	-6.397410498356681519e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.918902738581441600e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.700000000000000000e+02	1.362162670660235664e+00	-5.869247794026004605e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.220118291428029175e-02	1.496578925292116058e-01	6.454473500257806862e-02	1.072345430119875931e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.293820214906392957e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.710000000000000000e+02	1.190527760648525613e+00	-8.501354762284665245e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.714161538698756896e-04	1.631957398317241126e-01	7.038336303534607763e-02	-1.450905151636379675e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.542806194797894909e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.720000000000000000e+02	1.209477820748008581e+00	-1.168548008998507637e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.772476551114169155e-04	2.006455486827198875e-01	8.653478644064971359e-02	-6.269638269253961782e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.786186687073167086e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.730000000000000000e+02	1.139414583844869711e+00	-1.458052776465160960e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.770823340146687542e-04	2.343776821537453536e-01	1.010828438746000230e-01	4.775574444753583059e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.074615213167847208e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.740000000000000000e+02	8.937823708690901814e-01	-1.708736076802361392e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.196193538626464020e-02	2.603243372160787272e-01	1.122731656605006345e-01	-4.164764999809546925e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.287327665664782628e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.750000000000000000e+02	8.265593897300335113e-01	-1.878773962538192732e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.319138502158477055e-02	2.824828766824944992e-01	1.218297418873428573e-01	-1.178713062393457189e-01	0.000000000000000000e+00	0.000000000000000000e+00	9.264966458960186002e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.760000000000000000e+02	8.934003842588382760e-01	-1.985753270402574433e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.720208473813701122e-02	2.992532023461534907e-01	1.290624789817550189e-01	-6.650649803967090268e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.321742774883324090e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.770000000000000000e+02	6.944988509828474710e-01	-2.079928841918058602e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.304338986673543976e-02	3.083958676490492490e-01	1.330055449592323913e-01	9.395186461456668525e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.198935399339666363e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.780000000000000000e+02	3.527587756107299355e-01	-2.260280304061188517e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.102276231463485023e-02	3.295139740593749922e-01	1.421134014760873643e-01	6.714113403726958140e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.706991874712578294e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.790000000000000000e+02	5.981536045139079771e-02	-2.299625210073578341e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.715179708242592638e-02	3.329293381741129099e-01	1.435863858823043793e-01	-3.371841510106051570e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.068082346521780468e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.800000000000000000e+02	7.774303977579005709e-02	-2.305828394319585861e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.666549415058786732e-02	3.339442738796214449e-01	1.440241092462345718e-01	6.772191186186049539e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.559852005055935124e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.810000000000000000e+02	-1.403210481383152519e-01	-2.316484566175763149e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.311702655114263316e-02	3.347873146234910391e-01	1.443876974305258465e-01	1.723287946961246306e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.748063273286638547e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.820000000000000000e+02	-2.220582865003872530e-01	-2.287233488915373592e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.304749513510008785e-02	3.304129252825295793e-01	1.425011026373020351e-01	1.511493101732885869e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.274405376329557429e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.830000000000000000e+02	-6.065757450491376934e-01	-2.232641859809751050e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.483108809647096515e-02	3.239858602213970817e-01	1.397292260312342771e-01	-9.134164159015823251e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.425052217408084299e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.840000000000000000e+02	-6.459323963109941946e-01	-2.011748392919680217e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.276117976822170985e-02	2.917767432315101495e-01	1.258380179857013226e-01	5.259725374392459907e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.925530578895771588e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.850000000000000000e+02	-8.910077624610333036e-01	-1.865970702933581249e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.584432236909855324e-02	2.737101975461609937e-01	1.180462444683425816e-01	7.429603785853869380e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.828659383902325519e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.860000000000000000e+02	-1.174169166223876015e+00	-1.591613815676795607e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.783241027007396048e-03	2.405965381845953377e-01	1.037649237017768539e-01	-4.408708074443465179e-03	0.000000000000000000e+00	0.000000000000000000e+00	-1.013359676828739023e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.870000000000000000e+02	-1.343186282232961437e+00	-1.304939906428373542e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.106410461093757153e-02	2.067604428109511838e-01	8.917202938457578776e-02	2.140274352732540741e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.749393903602388001e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.880000000000000000e+02	-1.464361223807105761e+00	-1.128420933591777198e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.156381437877447266e-02	1.889586455508447671e-01	8.149443706181262737e-02	6.153029912211319119e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.272290441704775066e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.890000000000000000e+02	-1.573339439077903634e+00	-6.118933449899789379e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.759754025232544400e-02	1.387273170223968510e-01	5.983057601243112200e-02	1.006647400974456340e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.692040547216046881e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.900000000000000000e+02	-1.540145376952902101e+00	-3.347684446297491956e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.193316098128259894e-02	1.168357924192830327e-01	5.038915845381756325e-02	-9.978821438305920943e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.250944878300292273e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.910000000000000000e+02	-1.452088453688578973e+00	5.827266432332944834e-03	0.000000000000000000e+00	0.000000000000000000e+00	2.111383777851880139e-02	1.031432324289028590e-01	4.448380564448620178e-02	-9.091620715223341920e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.343919524537941890e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.920000000000000000e+02	-1.389840572611053204e+00	2.144937506161550267e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.421140691426280890e-02	1.060247456835538976e-01	4.572655005498606207e-02	-2.799565005774950002e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.210874649451640500e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.930000000000000000e+02	-1.328321971923670297e+00	7.008804801268276874e-01	0.000000000000000000e+00	0.000000000000000000e+00	9.906925412772622092e-03	1.466419269670416747e-01	6.324400375013736197e-02	1.238973414501446657e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.501621158766108299e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.940000000000000000e+02	-1.127794372434072878e+00	1.038892731452479623e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.578439625985574631e-04	1.808668297978069661e-01	7.800458367257312453e-02	-8.086645017126942170e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.197954583976391929e-01	0.000000000000000000e+00	0.000000000000000000e+00
7.950000000000000000e+02	-1.084434799032246488e+00	1.164938732414734446e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.051914004910907882e-05	1.966725394061148990e-01	8.482129959015700937e-02	-6.325002606995838716e-03	0.000000000000000000e+00	0.000000000000000000e+00	9.695917555802523180e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.960000000000000000e+02	-9.495821401353518043e-01	1.310667773063419972e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.193328222458934655e-03	2.135354006936628080e-01	9.209394585555571999e-02	4.134583993162428694e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.603409431911219134e-03	0.000000000000000000e+00	0.000000000000000000e+00
7.970000000000000000e+02	-7.549462057008424765e-01	1.529295024558957383e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.933483261268787584e-02	2.413290374679051831e-01	1.040808373587968627e-01	1.126462818721542525e-01	0.000000000000000000e+00	0.000000000000000000e+00	-9.887540632135301266e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.980000000000000000e+02	-4.481043635790653568e-01	1.781433404487505090e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.582835592949339315e-02	2.752230798486636210e-01	1.186987231692975958e-01	3.354442423140988061e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.549804525361732049e-02	0.000000000000000000e+00	0.000000000000000000e+00
7.990000000000000000e+02	-2.928132708586810296e-01	1.904323930957672717e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.633775417874830660e-02	2.928183854091166993e-01	1.262872593667264121e-01	-1.460346991828296581e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.896794533941828009e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.000000000000000000e+02	-5.137532224234007128e-01	1.965868758637755231e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.484329573759122251e-02	3.029220171361802216e-01	1.306447725012886973e-01	-7.604745828664159768e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.566779772258527326e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.010000000000000000e+02	-5.412792607159166991e-01	2.132595451454398550e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.809788799237646961e-02	3.277638022110462290e-01	1.413585838984073584e-01	8.119731906510951891e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.760772909766936206e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.020000000000000000e+02	-2.070086859298678750e-01	2.229597315012612935e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.022297913457756030e-02	3.409938234838640891e-01	1.470644521469918475e-01	-4.018016599560778057e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.465670162958977008e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.030000000000000000e+02	-1.804849625437479899e-01	2.259502731014788157e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.825642606293858883e-02	3.454363338394105809e-01	1.489804262984318617e-01	1.303447081630179638e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.508734861959804274e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.040000000000000000e+02	1.873502610924965561e-01	2.289271314102085952e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.087030094065252750e-01	3.512806526809498786e-01	1.515009752964114609e-01	-9.120423401219171500e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.648041346913682481e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.050000000000000000e+02	-2.286277921589008333e-02	2.243176761508317796e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.942289964946699921e-02	3.433179659113142490e-01	1.480668125934125889e-01	-1.359356751120771589e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.885536132099920631e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.060000000000000000e+02	-2.596870039196895741e-01	2.244197109150120717e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.637267395869766995e-02	3.431926808000285711e-01	1.480127794311851264e-01	2.507809132176642974e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.194802634537314862e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.070000000000000000e+02	-1.013247699480681607e-01	2.274214349562643900e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.612740250014529697e-02	3.477116206881937233e-01	1.499617166409793756e-01	7.980141011400318507e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.975922029389669654e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.080000000000000000e+02	1.609683961389084261e-01	2.299393371464344860e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.131365540919008067e-01	3.525906261779744866e-01	1.520659430842123683e-01	4.609230622866374028e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.399402443863800166e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.090000000000000000e+02	2.554789196267263085e-01	2.253575059961702376e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.043222359098035373e-01	3.465560352742842465e-01	1.494633333328342362e-01	1.725132179231083848e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.323041412003550243e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.100000000000000000e+02	2.993260474061755216e-01	2.214928315364542932e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.280794915899132747e-01	3.412620487282999604e-01	1.471801341106229732e-01	-5.352934794206291175e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.796741905725565580e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.110000000000000000e+02	1.186725480703605951e-01	2.143012209863932593e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.151475570815029270e-02	3.291783883232773378e-01	1.419686692351556645e-01	5.080953625914840649e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.800852229510890745e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.120000000000000000e+02	3.289113065997049112e-01	2.114476409336333962e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.488685527445345824e-02	3.267754855586715856e-01	1.409323408493566299e-01	-5.721093297892652224e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.125211729467467947e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.130000000000000000e+02	3.228555252395399200e-01	2.065148123354559218e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.944295973517531112e-02	3.194547062454544673e-01	1.377750214938691098e-01	-6.094177338245831965e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.876685120222995884e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.140000000000000000e+02	3.197388990792801033e-01	1.958776337575099724e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.521756553043593058e-02	3.037837922557518611e-01	1.310164404820716721e-01	4.035728642148909973e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.487122517708249630e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.150000000000001137e+02	5.452335525960786411e-01	1.872287275232356274e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.263806639497805577e-03	2.943184491734946451e-01	1.269342096646523532e-01	-2.914036597952202740e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.010415550102579552e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.160000000000001137e+02	7.280827493038257714e-01	1.791440204087460630e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.095490029309426419e-02	2.861636119437926395e-01	1.234171762554217844e-01	-3.085382353859734278e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.627039278570797221e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.170000000000001137e+02	8.625135281259334041e-01	1.678760505694129934e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.746262834332130601e-03	2.733465353272563347e-01	1.178894035483418756e-01	-8.514330934668277312e-03	0.000000000000000000e+00	0.000000000000000000e+00	8.111539791586307169e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.180000000000001137e+02	1.029885894493618448e+00	1.542225021181717892e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.588549603727209686e-04	2.591777553772628417e-01	1.117786657066763001e-01	-3.906063384735430997e-03	0.000000000000000000e+00	0.000000000000000000e+00	1.481764817121394677e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.190000000000001137e+02	1.210511521286614656e+00	1.314292910592103070e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.287716777807514978e-02	2.352105614274596079e-01	1.014420496010907391e-01	2.307635076041602076e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.241122405801617992e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.200000000000001137e+02	1.338805011596728045e+00	1.013638787636572669e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.158506580391121088e-02	2.038072995537099641e-01	8.789839225296858238e-02	-5.196097694124533067e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.853399851873026583e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.210000000000001137e+02	1.322061893898132556e+00	7.785160993563517984e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.473328332446384989e-02	1.767287914960221917e-01	7.621992279632107403e-02	2.656947129389387874e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.084585072786561355e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.220000000000001137e+02	1.368118453153015279e+00	3.154720800249526946e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.040308812836893679e-02	1.403011396564324553e-01	6.050933717322361932e-02	-3.826731125570909109e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.578586819421889831e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.230000000000001137e+02	1.335592052272194019e+00	-7.528422398901651880e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.183392861159248896e-02	1.258292417511057415e-01	5.426787005446571943e-02	-1.476050527002723683e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.394890772727983522e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.240000000000001137e+02	1.292569761045647914e+00	-4.040059098187486764e-01	0.000000000000000000e+00	0.000000000000000000e+00	-5.900645774434832604e-03	1.323243947927065511e-01	5.706911177173423083e-02	-7.722682433464392315e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.194682072694527863e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.250000000000001137e+02	1.256688585495972843e+00	-7.225280822336526132e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.768820229008351936e-03	1.543300733413531522e-01	6.655976185687473290e-02	-3.363443335908063766e-04	0.000000000000000000e+00	0.000000000000000000e+00	-4.312868702306133645e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.260000000000001137e+02	1.163253833750234056e+00	-1.069233550734948190e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.697803393238941146e-04	1.865168774655126538e-01	8.044134676806315165e-02	-4.880216668563361337e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.895904343021769634e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.270000000000001137e+02	1.084267980407029208e+00	-1.235230019876695007e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.642340154350667826e-03	2.033922142012437040e-01	8.771937346802105573e-02	-8.326455590853756861e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.666709323541810339e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.280000000000001137e+02	1.041341121004702774e+00	-1.546828860573132847e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.059180509900720796e-02	2.426658801601823956e-01	1.046573933683392632e-01	-7.903242216535216400e-03	0.000000000000000000e+00	0.000000000000000000e+00	1.188599950187438081e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.290000000000001137e+02	8.982543610004593004e-01	-1.659826945364007544e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.750118850236506901e-02	2.536501751253583681e-01	1.093947205866752370e-01	2.868895536021116160e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.101430073102310994e-04	0.000000000000000000e+00	0.000000000000000000e+00
8.300000000000001137e+02	7.357682946217296571e-01	-1.859285956900077474e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.909008568000283540e-02	2.776021913546634634e-01	1.197247908166578639e-01	7.698463058296139971e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.830318388838093585e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.310000000000001137e+02	4.916549619804199689e-01	-1.990542696450798399e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.169085467024598313e-02	2.918908733690000479e-01	1.258872402442511584e-01	4.756447184245862075e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.872086325974853638e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.320000000000001137e+02	2.892047029820341564e-01	-2.076187017196419848e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.600437785644873045e-02	3.017483315289622992e-01	1.301385831836793239e-01	-9.548678571600040244e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.271232424433152257e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.330000000000000000e+02	3.838403200681025362e-01	-2.131902592148797293e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.758830023873728193e-02	3.110313143131778202e-01	1.341421653116565416e-01	2.831773911804464500e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.172454973111579535e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.340000000000000000e+02	2.513303925049727994e-01	-2.175356277380234626e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.143459880697909964e-02	3.159655696348384057e-01	1.362702201490389731e-01	-1.116448988924811751e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.948266728689535529e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.350000000000000000e+02	1.783894268517299542e-01	-2.233208611047157177e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.901069580044692592e-02	3.238726838643580241e-01	1.396804152961619583e-01	-6.934016992614853991e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.176829347578532414e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.360000000000000000e+02	2.543006199665424072e-01	-2.246180742439126909e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.072591467984208236e-02	3.264335921104363214e-01	1.407848884053690686e-01	5.262097670028969415e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.128886405457325826e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.370000000000000000e+02	2.845686868264624136e-02	-2.294332954901613597e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.024911063381834242e-01	3.319917323307363666e-01	1.431820135346248413e-01	2.719833021642870802e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.140936207111615364e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.380000000000000000e+02	2.349693005601372064e-02	-2.297387396811383820e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.010327378150270572e-01	3.324218033532992944e-01	1.433674954086508468e-01	6.115600462014558758e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.442599365676252132e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.390000000000000000e+02	-6.469157988528195791e-02	-2.297945245196641118e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.751322355656829755e-02	3.321860123324505976e-01	1.432658029270065525e-01	-8.615075085481287143e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.166454847242978432e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.400000000000000000e+02	1.080062974498857131e-01	-2.284155317715536260e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.351863311406300006e-02	3.309139139215064862e-01	1.427171698709399361e-01	-4.572029849960539821e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.423064978657528346e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.410000000000000000e+02	1.425883128259657628e-01	-2.318024871244656282e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.300139193863972531e-02	3.361489460691504116e-01	1.449749444974793577e-01	1.358273495375292989e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.286671049512087273e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.420000000000000000e+02	3.574120569330258013e-02	-2.362254070541430551e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.650577868740358889e-02	3.420893136945769575e-01	1.475369173953587909e-01	4.506541372345296281e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.051154111282338460e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.430000000000000000e+02	-1.064030851851702208e-01	-2.361101956450142758e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.078593219651614171e-01	3.414599339544054923e-01	1.472654773512822590e-01	3.887990413155652247e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.587693932510399933e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.440000000000000000e+02	-1.301125092033506569e-01	-2.334849172968461950e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.054401439446004118e-01	3.375258463230298434e-01	1.455687766236712644e-01	-1.996328936133659471e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.320073725409240117e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.450000000000000000e+02	-2.062958884267662718e-02	-2.320591669102393784e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.986353353389206100e-02	3.356834290993819803e-01	1.447741753529452335e-01	-1.302626687715616738e-01	0.000000000000000000e+00	0.000000000000000000e+00	9.035173906741793270e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.460000000000000000e+02	2.286487276544757474e-01	-2.313280318941132396e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.598526234754141517e-02	3.361048604334295198e-01	1.449559310446644211e-01	6.606080358583679701e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.145419071093627950e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.470000000000000000e+02	1.084526069016467087e-02	-2.331225047613511681e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.948657970009275431e-02	3.373816975876526847e-01	1.455066077538442748e-01	7.255655484751312445e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.400024438491563050e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.480000000000000000e+02	-2.137371884102340358e-01	-2.330245662077008006e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.630741902222097639e-02	3.367935784806213584e-01	1.452529626485192793e-01	-6.696264000291241025e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.892718955175207440e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.490000000000000000e+02	-9.050911138939737866e-02	-2.265612258402364354e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.853567953753181285e-02	3.273254949699208050e-01	1.411695499340100135e-01	-1.332041343192478383e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.307835220937604480e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.500000000000000000e+02	-1.115855159356630988e-01	-2.242135151541376104e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.965536104166381026e-02	3.237993528874502092e-01	1.396487888004127043e-01	-5.706754737989358506e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.236980666344018154e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.510000000000000000e+02	-2.858730681217977465e-02	-2.222948342178583392e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.861572551559107225e-02	3.211782929510105244e-01	1.385183731827375475e-01	2.069936625979661507e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.489748699386281988e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.520000000000000000e+02	-1.208331412545167183e-01	-2.211830911626196272e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.036983409626128283e-02	3.192869835095437092e-01	1.377026857195219056e-01	8.133817249525089610e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.226292797142009977e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.530000000000000000e+02	-3.399730039842356888e-01	-2.196377069132060100e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.149943582139244524e-02	3.171249866887728697e-01	1.367702556985269935e-01	-6.373014247834483947e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.328315045012576551e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.540000000000000000e+02	-2.666096834223168344e-01	-2.126679332988845594e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.568683520902431572e-02	3.066284700352659986e-01	1.322432984201561967e-01	-4.496368513601778361e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.542552753347155303e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.550000000000000000e+02	-2.487510214733813230e-01	-2.068677447960671767e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.046523883204242361e-02	2.980011599261048194e-01	1.285224960263086358e-01	-4.195636856416056978e-03	0.000000000000000000e+00	0.000000000000000000e+00	-6.653683195957212082e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.560000000000000000e+02	-3.282751422593452872e-01	-1.993651106744839696e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.000606078684294797e-02	2.870293703297244203e-01	1.237905621467493833e-01	8.179881645287835623e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.942059248189721782e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.570000000000000000e+02	-6.049582458950257813e-01	-1.936533402990316510e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.494653037762744621e-02	2.802971793850133619e-01	1.208870902805508213e-01	2.843083118769957479e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.317430067538920058e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.580000000000000000e+02	-8.481926092206371059e-01	-1.838760400886931379e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.799301402601461222e-02	2.690579603328559499e-01	1.160398189265470226e-01	-7.071151131311985936e-03	0.000000000000000000e+00	0.000000000000000000e+00	-2.224925497318747461e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.590000000000000000e+02	-1.001822729371923293e+00	-1.623098080638048168e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.458678896404046296e-04	2.408467024509686472e-01	1.038728150131357081e-01	-1.765471307371649715e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.211613980366508664e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.600000000000000000e+02	-1.171012692026083490e+00	-1.324325451757665917e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.134341160392368368e-03	2.035013057125328872e-01	8.776642265846595903e-02	2.621235443408759941e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.638758515279362199e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.610000000000000000e+02	-1.354528775116332184e+00	-9.841734741864991420e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.962865060000203166e-02	1.662422599072893581e-01	7.169727189530820943e-02	5.158058087152300741e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.361551159043859240e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.620000000000000000e+02	-1.464832503865567848e+00	-6.925824220061616021e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.800439733427027497e-02	1.394442200794326070e-01	6.013976329989662029e-02	-9.418320080963087093e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.610431805871226058e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.630000000000000000e+02	-1.398874981885113167e+00	-4.144175929810757220e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.961133547330221397e-02	1.112138780726606574e-01	4.796452874951308981e-02	-1.038366567532290549e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.172403423588167910e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.640000000000000000e+02	-1.386281077881412083e+00	-1.025459773947671183e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.632543435118275627e-02	9.747018315535492528e-02	4.203712237353041808e-02	-1.560153342164109502e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.660622656680353332e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.650000000000000000e+02	-1.334547807631872418e+00	1.637076538559934513e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.016065451490803621e-02	9.911253771932193590e-02	4.274544011287607220e-02	1.173335414331824478e-01	0.000000000000000000e+00	0.000000000000000000e+00	-9.443688987181330166e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.660000000000000000e+02	-1.265717798542568495e+00	4.833914880738279241e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.081030206620599763e-03	1.195619997531284784e-01	5.156492223714621848e-02	2.058373937591672850e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.438942497189720532e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.670000000000000000e+02	-1.187877601766283764e+00	7.204504086606945412e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.673853918323838245e-04	1.421561904421684563e-01	6.130938693577313303e-02	-1.603333408783185199e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.639383981485329583e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.680000000000000000e+02	-1.214891337202173682e+00	9.918566889521931440e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.702306097177652916e-04	1.777363497300813999e-01	7.665446439060634443e-02	-9.555341447444620773e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.312871634136946991e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.690000000000000000e+02	-1.188006704411926018e+00	1.313646632555760752e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.313776457544052215e-03	2.202634338745793896e-01	9.499562455363073921e-02	-7.090424034890677185e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.132204177873250839e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.700000000000000000e+02	-1.106103153436410524e+00	1.452077647730073640e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.036539918672394638e-03	2.373404768683199106e-01	1.023606435047259566e-01	-1.587710428543808935e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.400660417524586698e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.710000000000000000e+02	-9.572731726634303717e-01	1.812108110996377031e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.028170611024602263e-02	2.857347552112833311e-01	1.232322179147139901e-01	-2.988091907512757314e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.026286897821481108e-04	0.000000000000000000e+00	0.000000000000000000e+00
8.720000000000000000e+02	-7.094661684075848074e-01	2.024150526007740591e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.775394852554437242e-02	3.132407463669502068e-01	1.350950532884072908e-01	8.550882420984284860e-04	0.000000000000000000e+00	0.000000000000000000e+00	-1.519672975693926453e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.730000000000000000e+02	-5.333393009864789702e-01	2.299393045219694010e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.959301544198091743e-02	3.523866052030774076e-01	1.519779519185562311e-01	-1.078717327994196395e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.984055854111093004e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.740000000000000000e+02	-5.769245663564162019e-01	2.408158548053154213e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.743230333333479695e-02	3.687614248118682436e-01	1.590401152274676100e-01	-3.537906715052245576e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.928574922032644912e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.750000000000000000e+02	-4.126554783300269702e-01	2.592740553658313019e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.518001179119164601e-02	3.952670604644277219e-01	1.704715147635633421e-01	1.342508811564533389e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.240944787884693847e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.760000000000000000e+02	1.374825042285952315e-01	2.684328941508955513e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.487584224634501406e-01	4.094224907489127374e-01	1.765764992326735172e-01	-1.348608374739455606e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.692846719786753350e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.770000000000000000e+02	-2.721774350824218702e-01	2.641119477025155593e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.193024471946900061e-02	4.021169006568061088e-01	1.734257311771365828e-01	-3.333781230591843087e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.570309853263592403e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.780000000000000000e+02	-1.943241632474093927e-01	2.694577306839153863e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.646757168485165068e-02	4.100121587931238043e-01	1.768308085186461043e-01	-1.100213583013946728e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.321342507658138654e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.790000000000000000e+02	-6.247374155061491408e-02	2.712615373229349647e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.833866352886698081e-02	4.128452047123609137e-01	1.780526498463368690e-01	-5.027393243268416662e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.699101026689561922e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.800000000000000000e+02	-6.488467150926019444e-02	2.717006162002729930e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.165411527323690494e-01	4.134914807020007022e-01	1.783313829356660274e-01	6.563615956346956215e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.299473979406500595e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.810000000000000000e+02	1.517320107132326679e-01	2.728666491320454579e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.539607855709589634e-01	4.160681908901880388e-01	1.794426689437433331e-01	1.180185437824718964e-01	0.000000000000000000e+00	0.000000000000000000e+00	-9.938075450137190750e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.820000000000000000e+02	4.194535931751804947e-01	2.678581624780862924e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.223961561616578181e-01	4.107604172936833442e-01	1.771535188402725836e-01	-4.911704030844036423e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.644822772278204922e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.830000000000000000e+02	3.059953154703807798e-01	2.558977348537643248e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.467510102189052978e-01	3.920665883836043641e-01	1.690912100594758050e-01	1.269635329853581462e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.786908905615916920e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.840000000000000000e+02	5.701494025696860479e-01	2.480009588890631722e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.112203392066893337e-01	3.833432820374926830e-01	1.653290056139136432e-01	9.012598065391731750e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.305431930963415879e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.850000000000000000e+02	8.123182203168708426e-01	2.309690522803098833e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.023153020943881469e-01	3.624025420573019352e-01	1.562976442206915617e-01	-3.768652602303336485e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.664578847870093945e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.860000000000000000e+02	7.431901487145565754e-01	2.093571126788102532e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.487946671102414409e-02	3.298949516440941032e-01	1.422777100004946338e-01	2.173496197194272651e-03	0.000000000000000000e+00	0.000000000000000000e+00	-3.328899079357418300e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.870000000000000000e+02	8.599434417750663195e-01	1.879182219105471674e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.176415143822765991e-02	3.016343222768594345e-01	1.300894130608046817e-01	-5.276266829858740348e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.552353716545939705e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.880000000000000000e+02	9.062282093193625432e-01	1.697421998391802633e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.159735996809192239e-02	2.771104306069333001e-01	1.195127033242409792e-01	6.005121116044792595e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.424619749959510351e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.890000000000000000e+02	1.184497063941112760e+00	1.350688093263509693e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.017051591079916523e-02	2.389248859337835262e-01	1.030439704014084745e-01	-3.277331158125385696e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.129859236484092422e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.900000000000000000e+02	1.250163646039130549e+00	1.161037285649973105e+00	0.000000000000000000e+00	0.000000000000000000e+00	-2.472063917879914474e-02	2.174198334704770808e-01	9.376923126802313990e-02	-6.410218466407506532e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.412952604209525745e-03	0.000000000000000000e+00	0.000000000000000000e+00
8.910000000000000000e+02	1.249346139751220441e+00	8.685154482608484772e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.878670256140925476e-02	1.825555985780070445e-01	7.873291902165846512e-02	-4.352614409697810882e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.120512817648796761e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.920000000000000000e+02	1.264941947926019550e+00	6.449070908500029731e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.637054124080815354e-02	1.597694065106894934e-01	6.890564761052464515e-02	3.240866665534716806e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.495369543130624757e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.930000000000000000e+02	1.318134274833280273e+00	2.982189228785738777e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.577404804884773373e-02	1.355691239845472351e-01	5.846850462902445505e-02	7.744523717281708020e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.086756765441809047e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.940000000000000000e+02	1.332011238374522399e+00	-1.226552345863670679e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.093909600965776302e-02	1.258263021415425842e-01	5.426660225417094530e-02	-2.530982498207132170e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.235009551795042404e-01	0.000000000000000000e+00	0.000000000000000000e+00
8.950000000000000000e+02	1.287755747804617990e+00	-6.020409788052161204e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.784696888325159700e-03	1.457613514586331427e-01	6.286422750259401671e-02	-3.192649058565608794e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.286971472274092476e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.960000000000000000e+02	1.218904073175558711e+00	-9.970388460120503948e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.768300727022410908e-04	1.809136291729795676e-01	7.802476739437858022e-02	8.789428906164960253e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.381741364843925277e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.970000000000000000e+02	1.008904146499952192e+00	-1.250601407607431437e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.706355970773418381e-03	2.022906718048809727e-01	8.724429820893667142e-02	-8.763578930083422425e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.737350590883529264e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.980000000000000000e+02	9.741843219891112016e-01	-1.500389474979564319e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.415565094819145990e-02	2.341392964084086925e-01	1.009800324257608267e-01	-5.537840125838811023e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.323336636846514647e-02	0.000000000000000000e+00	0.000000000000000000e+00
8.990000000000000000e+02	9.188665705320901989e-01	-1.782332961343136457e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.494247309342474836e-02	2.712849663362298380e-01	1.170002862517895981e-01	1.199481319794476752e-01	0.000000000000000000e+00	0.000000000000000000e+00	-6.943740134331459479e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.000000000000000000e+02	4.392531390217559450e-01	-2.061466286042264340e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.978161573188181144e-02	3.014550789185403978e-01	1.300121086704311146e-01	4.889983751639312426e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.558100826696982161e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.010000000000000000e+02	2.162455710733933167e-01	-2.161552580821834546e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.483334852673366955e-02	3.136087457530450928e-01	1.352537647499626461e-01	2.670027367840715690e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.844094279984814289e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.020000000000000000e+02	1.067614142280340073e-01	-2.209541861698735232e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.570176697229868579e-02	3.198665005414182416e-01	1.379526209058303809e-01	-1.608596477995727358e-01	0.000000000000000000e+00	0.000000000000000000e+00	6.978083137056606891e-03	0.000000000000000000e+00	0.000000000000000000e+00
9.030000000000000000e+02	3.750618191512015143e-01	-2.227480509111487983e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.304725561847367654e-02	3.249502317137468732e-01	1.401451419670116383e-01	8.937071025550091807e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.874635533328744830e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.040000000000000000e+02	7.810685669399272668e-02	-2.330400918738973814e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.113315265223687317e-01	3.375846824755003861e-01	1.455941516328416729e-01	-5.557935017477319550e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.334497175855842932e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.050000000000000000e+02	2.904198189276233077e-01	-2.345034076563040859e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.909307801433075019e-02	3.413454599380700283e-01	1.472161065727652096e-01	2.416956867208113272e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.291481008527767038e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.060000000000000000e+02	1.093980175436846114e-01	-2.382742666076569371e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.644520387913765980e-02	3.455128927855096732e-01	1.490134451977086771e-01	-2.377656018318179826e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.827970953923047981e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.070000000000000000e+02	9.480959483497086726e-02	-2.404336793011218720e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.734156614338515645e-02	3.486250765500710780e-01	1.503556736074081468e-01	-5.214799447171456631e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.733800392395663498e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.080000000000000000e+02	1.495020338384502601e-01	-2.416108857693225254e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.934021588964349753e-02	3.507028255118928572e-01	1.512517689456601144e-01	1.531862344844754364e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.987986957255391929e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.090000000000000000e+02	-3.522807514162439868e-01	-2.438065205570276728e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.386513744826006478e-01	3.530067416175513006e-01	1.522454066623741553e-01	-4.530241454230576892e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.023497950437329676e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.100000000000000000e+02	-7.969746878557287806e-02	-2.371830491759650439e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.101418823836499417e-01	3.431078609031510407e-01	1.479761983220714006e-01	4.963378563901939960e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.336890484849287922e-03	0.000000000000000000e+00	0.000000000000000000e+00
9.110000000000000000e+02	-1.229124606043945356e-01	-2.351332059919730710e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.089253315434102892e-01	3.399823008214919451e-01	1.466282008876533538e-01	3.397732522319561049e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.133203504891329427e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.120000000000000000e+02	-1.301613417138041129e-01	-2.307490828597740684e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.221158815463082914e-02	3.334661502812000800e-01	1.438179032090057263e-01	1.355706343517201588e-02	0.000000000000000000e+00	0.000000000000000000e+00	-7.895111011634517451e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.130000000000000000e+02	-2.052503547573861220e-01	-2.264843856439947789e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.474163696019618164e-02	3.270862144203598998e-01	1.410663525723361567e-01	9.070340105115454188e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.000474317535051949e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.140000000000000000e+02	-4.085153512231818329e-01	-2.237817832865382606e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.494733753228622286e-02	3.235129177729615391e-01	1.395252545300333935e-01	1.248552504151301257e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.845892424532159182e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.150000000000000000e+02	-7.478670066079751155e-01	-2.169654175215832925e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.385664028361780209e-02	3.160989219373792625e-01	1.363277325789309935e-01	-7.004591865794969341e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.221340116342334303e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.160000000000000000e+02	-6.517702115739216762e-01	-1.995722922934378696e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.968047746970909478e-02	2.894772408582891865e-01	1.248462843135972888e-01	1.503484672463933081e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.951098931118116248e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.170000000000000000e+02	-1.099220515716001767e+00	-1.877837608391629942e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.728110683402831194e-02	2.793764334909655811e-01	1.204899892741710665e-01	7.084806344370393749e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.140366603705959964e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.180000000000000000e+02	-1.244305144945166086e+00	-1.764669849978669491e+00	0.000000000000000000e+00	0.000000000000000000e+00	7.415823998858028787e-02	2.667270868396856565e-01	1.150345554593239922e-01	-2.284593389386777723e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.209924809151390890e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.190000000000000000e+02	-1.181284346257742923e+00	-1.347310172068576728e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.305926801324154472e-03	2.069651986977448233e-01	8.926033688530271570e-02	8.695101859161379065e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.252627431499672789e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.200000000000000000e+02	-1.446341000342543648e+00	-1.133211000177135830e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.984139063578083659e-02	1.887632312767636433e-01	8.141015842923850221e-02	-9.743258626159086166e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.443132074948803745e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.210000000000000000e+02	-1.381404134174190501e+00	-8.705617719655709408e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.134211328326827625e-02	1.540332429169296302e-01	6.643174427783940517e-02	-5.887239897572631511e-03	0.000000000000000000e+00	0.000000000000000000e+00	-7.709043957266152039e-04	0.000000000000000000e+00	0.000000000000000000e+00
9.220000000000000000e+02	-1.417013163634014195e+00	-5.542375011230719073e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.234639708783475037e-02	1.234839700049928796e-01	5.325639688186080412e-02	1.125519076495373333e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.113109359800825288e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.230000000000000000e+02	-1.479484832127059946e+00	-7.414546843144359523e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.415602240959319191e-02	1.048340024890574013e-01	4.521300410932270475e-02	1.799949554274066221e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.717867343152795934e-03	0.000000000000000000e+00	0.000000000000000000e+00
9.240000000000000000e+02	-1.418571143390851663e+00	2.751199460451859702e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.684376389567332141e-02	1.119199174598758950e-01	4.826903073319761123e-02	-8.766112359153052300e-03	0.000000000000000000e+00	0.000000000000000000e+00	-5.222010779866521901e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.250000000000000000e+02	-1.338557085177505934e+00	6.726852568163614876e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.062482399135336424e-02	1.439537803763985546e-01	6.208465487512043746e-02	3.277343328225906793e-03	0.000000000000000000e+00	0.000000000000000000e+00	-2.666614731018146500e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.260000000000000000e+02	-1.224027542994869489e+00	1.015292587257294876e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.378596210294323950e-04	1.811566159171368318e-01	7.812956317057000166e-02	-1.570880887577140103e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.962299150939988968e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.270000000000000000e+02	-1.113317284560638720e+00	1.322671806155465868e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.332715603391146100e-03	2.193808205791998034e-01	9.461496944552204302e-02	-1.314683970284188375e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.418615512658661683e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.280000000000000000e+02	-1.140191309341798576e+00	1.597488062708977807e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.140879688300842992e-02	2.587325083027951500e-01	1.115866386043440350e-01	-1.155507545950097276e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.147976777006941132e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.290000000000000000e+02	-9.911439170962731415e-01	1.868220391197920272e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.822606749072081367e-02	2.944591249834899727e-01	1.269948798830976555e-01	1.195839748180397843e-01	0.000000000000000000e+00	0.000000000000000000e+00	4.675247188903818019e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.300000000000000000e+02	-4.381241232695198828e-01	2.038877303703109156e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.183576587187386869e-02	3.132808410472642802e-01	1.351123457638736258e-01	-8.585157440688288843e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.013624415910268584e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.310000000000000000e+02	-4.738701945613552624e-01	2.120490453283295551e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.522532154179205455e-02	3.255548506157766031e-01	1.404059031346957531e-01	-4.327535670537524526e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.391857642842442871e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.320000000000000000e+02	-4.246950309247421451e-01	2.212335208372250062e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.061775834468267399e-02	3.389172653408752955e-01	1.461688702782942550e-01	5.180520624465996538e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.088498126904540036e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.330000000000000000e+02	-2.232517963267097727e-01	2.269427689864733200e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.412976686715289587e-02	3.469093812627621620e-01	1.496157249384144072e-01	7.730996237158371809e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.875559281657862953e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.340000000000000000e+02	6.342893712855329769e-02	2.329738742646674687e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.144577205149409499e-01	3.565104229552409909e-01	1.537564806959359487e-01	-1.126946592724279023e-01	0.000000000000000000e+00	0.000000000000000000e+00	-7.949148334452415046e-04	0.000000000000000000e+00	0.000000000000000000e+00
9.350000000000000000e+02	-2.097635669237291611e-01	2.307538183909888296e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.150038949014290490e-02	3.525619106629593880e-01	1.520535583601218266e-01	4.435399515619523449e-04	0.000000000000000000e+00	0.000000000000000000e+00	3.205512897222921598e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.360000000000000000e+02	-1.373486420814031272e-01	2.349921954662571366e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.595674906108015878e-02	3.588903879514237505e-01	1.547829167217024404e-01	3.217621289222082764e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.560460574838641284e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.370000000000000000e+02	2.965228822416593468e-02	2.375254150097025008e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.909545289012633040e-02	3.631008991091047577e-01	1.565988329524318212e-01	-2.054204370904191487e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.591904415004265300e-03	0.000000000000000000e+00	0.000000000000000000e+00
9.380000000000000000e+02	6.756643929823630268e-02	2.362839705748146724e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.260912867680770433e-01	3.614347819604595280e-01	1.558802687114378416e-01	1.252911033771293703e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.666683690158518361e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.390000000000000000e+02	3.276423835436428900e-01	2.344367611008304486e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.204787544590632253e-01	3.606108667787018551e-01	1.555249276888508447e-01	9.482766567853229134e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.471328861145343274e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.400000000000001137e+02	5.258362317151374921e-01	2.246169443300917834e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.750957719754883957e-02	3.485202780273488621e-01	1.503104754993743741e-01	-1.389768542759314655e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.288200741164375662e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.410000000000001137e+02	5.940151447767691995e-01	2.120425558256784804e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.132287968184463811e-02	3.311854516899870315e-01	1.428342792670751760e-01	5.226797791581122565e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.052661200115695417e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.420000000000001137e+02	8.298485191518880644e-01	2.031129134255780677e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.054882157430986428e-02	3.226540894396607295e-01	1.391548574447290521e-01	-7.705953562837444815e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.306038716271361609e-03	0.000000000000000000e+00	0.000000000000000000e+00
9.430000000000001137e+02	7.887469069224599671e-01	1.827137592861552307e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.741459594402738550e-02	2.925957692425091849e-01	1.261912490512118457e-01	5.871953341223998257e-02	0.000000000000000000e+00	0.000000000000000000e+00	-6.539922155598332232e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.440000000000001137e+02	1.072993212315402234e+00	1.584088106443621857e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.381687316356740775e-03	2.662609807180988386e-01	1.148335323419161919e-01	4.209354188517445278e-02	0.000000000000000000e+00	0.000000000000000000e+00	5.159473312639505788e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.450000000000001137e+02	1.313321683618421165e+00	1.383925747728630640e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.729510442513730289e-02	2.483142937545447793e-01	1.070934517176302531e-01	3.325587660725208561e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.791295489362900784e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.460000000000001137e+02	1.426756480722508158e+00	1.096959473342492775e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.309041324694035807e-02	2.179443208251747588e-01	9.399543315252821551e-02	7.195568140810405799e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.642600141013421083e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.470000000000001137e+02	1.520324969584016861e+00	6.916727730269588426e-01	0.000000000000000000e+00	0.000000000000000000e+00	-4.163935950821378434e-02	1.800867515169917998e-01	7.766815005677397965e-02	1.400510284639999992e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.694645075081894006e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.480000000000001137e+02	1.583721067436665519e+00	2.909672427523544158e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.679774399699973358e-02	1.551697847150446952e-01	6.692191414418556528e-02	-1.941461917861801723e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.701736579162308000e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.490000000000001137e+02	1.507076694257780680e+00	-1.868141593309782245e-01	0.000000000000000000e+00	0.000000000000000000e+00	-2.656988072914137286e-02	1.408796490507601418e-01	6.075883778373164512e-02	1.560426300019035761e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.693594563963315980e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.500000000000001137e+02	1.376204400759424296e+00	-5.245588196166943717e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.300251504131414576e-02	1.460749048035238917e-01	6.299945737395676315e-02	1.201950438949086347e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.493046058454510827e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.510000000000001137e+02	1.209775044728526261e+00	-8.157195969139345859e-01	0.000000000000000000e+00	0.000000000000000000e+00	-1.737391243048785764e-04	1.606965627680636832e-01	6.930551329035518349e-02	1.488054582716000218e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.450228861253815005e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.520000000000001137e+02	1.097438894551536981e+00	-1.018473729823256901e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.600776998896953315e-04	1.772962742882557008e-01	7.646466783331326567e-02	2.468738564527889201e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.139979692010036072e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.530000000000001137e+02	9.473619247803847232e-01	-1.397790738601150995e+00	0.000000000000000000e+00	0.000000000000000000e+00	9.578801616118279294e-03	2.194093458271398067e-01	9.462727186765330922e-02	3.028600996962903594e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.351018241393285406e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.540000000000001137e+02	7.644840875301023297e-01	-1.600696310158733482e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.051686268246344369e-02	2.417084516872273769e-01	1.042444718309152168e-01	9.613441957206995958e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.940444795922834781e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.550000000000001137e+02	4.804402027106576267e-01	-1.786162807988962209e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.204548463288779681e-02	2.620144620669993540e-01	1.130020858582954230e-01	-1.349114744803837362e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.101397198033794100e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.560000000000001137e+02	6.062671996892359250e-01	-1.865680148889351742e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.787708299792650085e-02	2.758136650457472805e-01	1.189534324288615275e-01	-1.884913775497049429e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.186060823740420878e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.570000000000001137e+02	4.712129177349950737e-01	-1.950759585138641672e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.728036384044439655e-02	2.857787371637533491e-01	1.232511881317733815e-01	-4.224534042086264263e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.032809026541948727e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.580000000000001137e+02	4.037320257010825753e-01	-2.004465768931525282e+00	0.000000000000000000e+00	0.000000000000000000e+00	4.864308741517463924e-02	2.926284014821383672e-01	1.262053227439735581e-01	4.879316493053193621e-02	0.000000000000000000e+00	0.000000000000000000e+00	4.264237479757026356e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.590000000000001137e+02	2.191449177620725663e-01	-2.071588675542756164e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.551096370423153070e-02	3.003685508352022526e-01	1.295435087927778728e-01	3.777783182689457842e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.120958958293174323e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.600000000000000000e+02	6.880279932978894397e-02	-2.097101074774177398e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.845596016931662448e-02	3.029955931530457502e-01	1.306765045030620631e-01	-1.250760435127336312e-01	0.000000000000000000e+00	0.000000000000000000e+00	-5.753072953291150926e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.610000000000000000e+02	2.657354694882002044e-01	-2.111634067350913302e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.447663385326417307e-02	3.067197334026992572e-01	1.322826586554693429e-01	-1.464173605849332926e-01	0.000000000000000000e+00	0.000000000000000000e+00	5.432588678180120048e-03	0.000000000000000000e+00	0.000000000000000000e+00
9.620000000000000000e+02	5.275779567263421121e-01	-2.162745819712787565e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.441165392997623224e-02	3.175320544206392537e-01	1.369458166291093182e-01	-4.958548669555033761e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.062684891408854804e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.630000000000000000e+02	5.487818344724607611e-01	-2.294391330650695338e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.626369060812781014e-02	3.370520093091012304e-01	1.453644191782006156e-01	1.944498674416211131e-02	0.000000000000000000e+00	0.000000000000000000e+00	8.108790944370114495e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.640000000000000000e+02	4.092580575206831717e-01	-2.364155622424660486e+00	0.000000000000000000e+00	0.000000000000000000e+00	3.311200176094011849e-02	3.454230348827295183e-01	1.489746906480246547e-01	7.938620847933679225e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.285863373828238648e-06	0.000000000000000000e+00	0.000000000000000000e+00
9.650000000000000000e+02	4.220321855610739692e-02	-2.451081140663760038e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.863716060278900188e-02	3.552815703510815437e-01	1.532265075274364396e-01	7.580735876865708767e-02	0.000000000000000000e+00	0.000000000000000000e+00	-8.513756449533843584e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.660000000000000000e+02	-2.152186241051163296e-01	-2.458650724311373104e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.195988303772336225e-01	3.558513161448607631e-01	1.534722196044329412e-01	9.833524671899636360e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.162923688451718132e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.670000000000000000e+02	-3.602041821320772219e-01	-2.415222583490916453e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.156123156576663730e-01	3.496416340185423688e-01	1.507940961337987940e-01	6.478518085963545781e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.660716314944996594e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.680000000000000000e+02	-4.285984518017042499e-01	-2.347717921136263541e+00	0.000000000000000000e+00	0.000000000000000000e+00	8.330176096862910995e-02	3.398866163892183545e-01	1.465869338062673055e-01	1.302028985901809016e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.512247265999263873e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.690000000000000000e+02	-4.707981729221816791e-01	-2.238281310686953240e+00	0.000000000000000000e+00	0.000000000000000000e+00	6.466591134339888525e-02	3.238846105569930245e-01	1.396855588871390441e-01	6.849091681024653544e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.056193400704289256e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.700000000000000000e+02	-6.850254440205987283e-01	-2.127893775470540927e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.426993095727025013e-02	3.092732004593267692e-01	1.333839226898781427e-01	-6.912226514843737568e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.466107290548151532e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.710000000000000000e+02	-6.204761827744171843e-01	-1.991683852376699981e+00	0.000000000000000000e+00	0.000000000000000000e+00	2.785691095875941076e-02	2.885710844474457804e-01	1.244554754867433360e-01	2.663617431860265325e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.011230288775202130e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.720000000000000000e+02	-8.263727445061155308e-01	-1.854517688963638777e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.654012959457205542e-02	2.710120683959157395e-01	1.168825902964029662e-01	-8.734842684114882405e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.377371141051190184e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.730000000000000000e+02	-8.375863315012431753e-01	-1.548508626096610774e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.206303047062931718e-04	2.268017472460646944e-01	9.781548053846601809e-02	-2.078143345665544456e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.427722806456631244e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.740000000000000000e+02	-9.942199654339689552e-01	-1.313308553767936093e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.441841074765600958e-04	1.968266147583948023e-01	8.488774949543945181e-02	2.833941493761100994e-02	0.000000000000000000e+00	0.000000000000000000e+00	9.332522206043780688e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.750000000000000000e+02	-1.191445717675555738e+00	-1.171878369176118539e+00	0.000000000000000000e+00	0.000000000000000000e+00	5.066517188014834153e-03	1.836211106958943740e-01	7.919245507504535375e-02	1.374378642797133843e-01	0.000000000000000000e+00	0.000000000000000000e+00	8.218753724771230007e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.760000000000000000e+02	-1.479869958241971428e+00	-9.915305038297624884e-01	0.000000000000000000e+00	0.000000000000000000e+00	3.193223872609579628e-02	1.730716588184498250e-01	7.464266779457030820e-02	-4.965349561770083381e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.074028381887910666e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.770000000000000000e+02	-1.452986620561965925e+00	-4.992999876266499548e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.533441811011263173e-02	1.213066111754768223e-01	5.231734150508402653e-02	-1.312516780848356035e-04	0.000000000000000000e+00	0.000000000000000000e+00	1.387055221528309124e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.780000000000000000e+02	-1.437472874293803660e+00	-1.902913105411685457e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.149701560285572841e-02	1.031410222836853935e-01	4.448285244893487866e-02	-5.721964156833606041e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.186939084884354623e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.790000000000000000e+02	-1.385989805540137842e+00	2.684699754957424189e-01	0.000000000000000000e+00	0.000000000000000000e+00	1.342803879031164924e-02	1.091301468861812646e-01	4.706585327724110285e-02	1.804566744326053032e-02	0.000000000000000000e+00	0.000000000000000000e+00	-9.243944069154133580e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.800000000000000000e+02	-1.309416395149424206e+00	7.140195473810777571e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.859517569604412141e-03	1.472129306220314737e-01	6.349026727138550041e-02	-1.411378668903725819e-01	0.000000000000000000e+00	0.000000000000000000e+00	-3.308155405152049533e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.810000000000000000e+02	-1.300710136757640800e+00	1.058515272737708290e+00	0.000000000000000000e+00	0.000000000000000000e+00	1.193277921694690935e-02	1.897239097360059745e-01	8.182448162680977521e-02	1.429839960307064950e-01	0.000000000000000000e+00	0.000000000000000000e+00	7.494327269610731590e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.820000000000000000e+02	-9.868962685941186086e-01	1.258058177244827602e+00	0.000000000000000000e+00	0.000000000000000000e+00	-4.572019174857244218e-03	2.069909232857871373e-01	8.927143143361006283e-02	-4.766111517339043785e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.732588913803067773e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.830000000000000000e+02	-9.057003524048290455e-01	1.504393050645432162e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.725249954039898004e-02	2.403272774396179035e-01	1.036487964255106003e-01	5.554974313028390731e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.276210476187697278e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.840000000000000000e+02	-6.850380732859997490e-01	1.728975862975701494e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.858609547007732510e-02	2.695936658251862905e-01	1.162708589903721779e-01	-1.822959122664769352e-02	0.000000000000000000e+00	0.000000000000000000e+00	-3.190203188201100608e-04	0.000000000000000000e+00	0.000000000000000000e+00
9.850000000000000000e+02	-6.084461886863522517e-01	1.893345690182751229e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.602273200793297242e-02	2.929705312405150308e-01	1.263528771046444621e-01	-5.543197057002518385e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.300122279487256619e-03	0.000000000000000000e+00	0.000000000000000000e+00
9.860000000000000000e+02	-6.303860934265547167e-01	2.042839995892193006e+00	0.000000000000000000e+00	0.000000000000000000e+00	-3.240691756581979416e-02	3.152133631697838223e-01	1.359458071420717451e-01	5.768806105843609505e-02	0.000000000000000000e+00	0.000000000000000000e+00	6.728133793921631245e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.870000000000000000e+02	-3.479897018171111966e-01	2.149550405972304734e+00	0.000000000000000000e+00	0.000000000000000000e+00	-7.819601949052393253e-02	3.293287287139169406e-01	1.420335083191597569e-01	9.099211387942304774e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.089469658488271125e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.880000000000000000e+02	-9.368470796628830533e-02	2.272113915475983958e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.876632291040248035e-02	3.474151511896481082e-01	1.498338543357447261e-01	7.702897738869197986e-02	0.000000000000000000e+00	0.000000000000000000e+00	-4.973376155512167912e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.890000000000000000e+02	1.809168327403519461e-01	2.295836516163210383e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.199393455088297034e-01	3.522044167904173628e-01	1.518993779864961369e-01	4.260292130240017627e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.072151333928223316e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.900000000000000000e+02	2.491691394958581163e-01	2.247584815700412353e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.053941704305099564e-01	3.456172435657119957e-01	1.490584494636008062e-01	-6.659037467999061322e-02	0.000000000000000000e+00	0.000000000000000000e+00	1.335677234581970352e-01	0.000000000000000000e+00	0.000000000000000000e+00
9.910000000000000000e+02	1.008638641553195603e-01	2.210006456006752718e+00	0.000000000000000000e+00	0.000000000000000000e+00	-1.051177878117426634e-01	3.389821369026716491e-01	1.461968483394661678e-01	4.790524039918592214e-02	0.000000000000000000e+00	0.000000000000000000e+00	3.762788929598073762e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.920000000000000000e+02	2.036108795123015014e-01	2.182231312197395745e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.984749451824243116e-02	3.355896843275248953e-01	1.447337449329043346e-01	-1.181057127042008104e-01	0.000000000000000000e+00	0.000000000000000000e+00	-6.948474331135845450e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.930000000000000000e+02	3.070734080130402277e-02	2.111847354219568373e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.348513755673663994e-02	3.240715392778173443e-01	1.397661778544789790e-01	-8.561915957034875457e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.752695312769023211e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.940000000000000000e+02	-5.800825687233168715e-02	2.097984763754444870e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.660529099212181670e-02	3.216743787135644128e-01	1.387323259756137739e-01	-3.497575583325054915e-02	0.000000000000000000e+00	0.000000000000000000e+00	-2.293088192356106114e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.950000000000000000e+02	-1.015952219896698316e-01	2.109787437049131409e+00	0.000000000000000000e+00	0.000000000000000000e+00	-8.688502624966532029e-02	3.233158230363037955e-01	1.394402511444251536e-01	4.764553928957649537e-02	0.000000000000000000e+00	0.000000000000000000e+00	7.920131400315150172e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.960000000000000000e+02	2.958740830800499211e-02	2.123480295454678757e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.735301105398283639e-02	3.257896735256742837e-01	1.405071779967476397e-01	-1.022828506370383334e-01	0.000000000000000000e+00	0.000000000000000000e+00	2.970012851054498748e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.970000000000000000e+02	-1.040758747988132227e-01	2.112455455680570804e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.181943452028049873e-02	3.237066094894636148e-01	1.396087902547622495e-01	2.865497249546689745e-02	0.000000000000000000e+00	0.000000000000000000e+00	2.852479939784071869e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.980000000000000000e+02	5.298914464698856186e-02	2.131320218717304371e+00	0.000000000000000000e+00	0.000000000000000000e+00	-6.046077913727558595e-02	3.270664103964881497e-01	1.410578114559861707e-01	3.936600634399847753e-02	0.000000000000000000e+00	0.000000000000000000e+00	-5.861221082300595298e-02	0.000000000000000000e+00	0.000000000000000000e+00
9.990000000000000000e+02	2.394557115079214982e-01	2.110542986064595894e+00	0.000000000000000000e+00	0.000000000000000000e+00	-5.634425401064904748e-02	3.253130851537109347e-01	1.403016340753224789e-01	4.775659110287445303e-02	0.000000000000000000e+00	0.000000000000000000e+00	-1.002782524088229321e-01	0.000000000000000000e+00	0.000000000000000000e+00
1.000000000000000000e+03	4.508400234743270563e-01	2.022400227910395643e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00	0.000000000000000000e+00

